Graph Neural Networks as an Enabler of Terahertz-based Flow-guided Nanoscale Localization over Highly Erroneous Raw Data

Contemporary research advances in nanotechnology and material science are rooted in the emergence of nanodevices as a versatile tool that harmonizes sensing, computing, wireless communication, data storage, and energy harvesting. These devices offer novel pathways for disease diagnostics, treatment, and monitoring within the bloodstreams. Ensuring precise localization of events of diagnostic interest, which underpins the concept of flow-guided in-body nanoscale localization, would provide an added diagnostic value to the detected events. Raw data generated by the nanodevices is pivotal for this localization and consist of an event detection indicator and the time elapsed since the last passage of a nanodevice through the heart. The energy constraints of the nanodevices lead to intermittent operation and unreliable communication, intrinsically affecting this data. This posits a need for comprehensively modelling the features of this data. These imperfections also have profound implications for the viability of existing flow-guided localization approaches, which are ill-prepared to address the intricacies of the environment. Our first contribution lies in an analytical model of raw data for flow-guided localization, dissecting how communication and energy capabilities influence the nanodevices' data output. This model acts as a vital bridge, reconciling idealized assumptions with practical challenges of flow-guided localization. Toward addressing these practical challenges, we also present an integration of Graph Neural Networks (GNNs) into the flow-guided localization paradigm. GNNs excel in capturing complex dynamic interactions inherent to the localization of events sensed by the nanodevices. Our results highlight the potential of GNNs not only to enhance localization accuracy but also extend coverage to encompass the entire bloodstream.

==> visualization/csvNanoFiltered.csv <==
0,1.0,-0.29875,-0.43,-0.019375,0.0
1,1.0,-0.2989796450516591,-0.4177138880682245,-0.01955082775565434,0.3333333333333333
2,1.0,-0.29886443960198716,-0.41031196310285906,-0.02037632064476526,0.6666666666666666
3,1.0,-0.29875,-0.399364,-0.019375,1.0
4,1.0,-0.2972079440770328,-0.38640755264700877,-0.021442709928081602,1.3333333333333333
5,1.0,-0.2986078897816814,-0.37504963746072734,-0.01769625539976692,1.6666666666666665
6,1.0,-0.29875,-0.36340000000000006,-0.019375,2.0
7,1.0,-0.29959795857971405,-0.35123745207783114,-0.020201436582458317,2.3333333333333335
8,1.0,-0.297349134212822,-0.3404599926584311,-0.017277602495010515,2.6666666666666665
9,1.0,-0.29875,-0.327436,-0.019375,3.0
10,1.0,-0.30028674370251157,-0.3184129303359169,-0.019668007296262866,3.3333333333333335
11,1.0,-0.29928637002929603,-0.3059351436770669,-0.018437159892603083,3.6666666666666665
12,1.0,-0.29875,-0.2968,-0.019375,4.0
13,1.0,-0.300218713209865,-0.2851352900069175,-0.017834685767436406,4.333333333333333
14,1.0,-0.2983773834039819,-0.2736425668900591,-0.02098986720463269,4.666666666666667
15,1.0,-0.29875,-0.260836,-0.019375,5.0
16,1.0,-0.2978629621812011,-0.25017987696969396,-0.019740229898548345,5.333333333333333
17,1.0,-0.3006810090553367,-0.23902835704687705,-0.01942917533657252,5.666666666666667
18,1.0,-0.29875,-0.2302,-0.019375,6.0
19,1.0,-0.2991903092252895,-0.22002220755863805,-0.019224405342086935,6.333333333333333
20,1.0,-0.2976430026049611,-0.21001973179123645,-0.020976274927337713,6.666666666666667
21,1.0,-0.29875,-0.199564,-0.019375,7.0
22,1.0,-0.29830865875479107,-0.18704773706990868,-0.018411181711641432,7.333333333333333
23,1.0,-0.2984699291088831,-0.1750753558284449,-0.019844831371601496,7.666666666666667
24,1.0,-0.29875,-0.1636,-0.019375,8.0
25,1.0,-0.298460839005411,-0.15261804115247932,-0.018209451953712243,8.333333333333334
26,1.0,-0.2974721605413536,-0.14330517913285626,-0.017798276355286753,8.666666666666666
27,1.0,-0.29875,-0.132964,-0.019375,9.0
28,1.0,-0.30044707799925086,-0.12017774827170145,-0.020642028109768458,9.333333333333334
29,1.0,-0.2985791728095275,-0.10878502207858025,-0.019132374202334834,9.666666666666666
30,1.0,-0.29875,-0.09699999999999999,-0.019375,10.0
31,1.0,-0.3005892046148285,-0.08773747274847102,-0.01926466171103969,10.333333333333334
32,1.0,-0.29854760387276064,-0.07733200877334877,-0.019620714473190748,10.666666666666666
33,1.0,-0.29875,-0.066364,-0.019375,11.0
34,1.0,-0.2983897437837152,-0.05639214172189739,-0.017492021628264548,11.333333333333334
35,1.0,-0.2985276235241351,-0.04591094948691727,-0.020154538625415573,11.666666666666666
36,1.0,-0.29875,-0.035728,-0.019375,12.0
37,1.0,-0.2997596701283773,-0.022786576257665947,-0.02028634313665083,12.333333333333334
38,1.0,-0.2991703695844678,-0.013072609242243533,-0.019790713562434885,12.666666666666666
39,1.0,-0.29875,0.000236,-0.019375,13.0
40,1.0,-0.29855781555251776,0.011773813034116109,-0.018426167122060005,13.333333333333334
41,1.0,-0.29714660162404455,0.0198749048635086,-0.01942212273832282,13.666666666666666
42,1.0,-0.29875,0.030872,-0.019375,14.0
43,1.0,-0.2975931477892813,0.04285139456449316,-0.019849192879907315,14.333333333333334
44,1.0,-0.29911693650613586,0.0552813423793958,-0.02021072743710601,14.666666666666666
45,1.0,-0.29875,0.066836,-0.019375,15.0
46,1.0,-0.2935617679303034,0.0744588249135151,-0.020195365040488036,15.333333333333334
47,1.0,-0.2884921637770497,0.08221962822812821,-0.019446918630223964,15.666666666666666
48,1.0,-0.284692,0.0920956,-0.019375,16.0
49,1.0,-0.2747821231715604,0.10027224325904904,-0.01916681261408646,16.333333333333332
50,1.0,-0.2706299827582453,0.10644918077294153,-0.018044923225690585,16.666666666666668
51,1.0,-0.26192,0.11259000000000001,-0.019375,17.0
52,1.0,-0.2559123362773444,0.1183555871050425,-0.019071115701375815,17.333333333333332
53,1.0,-0.24718752180774953,0.12540889600331057,-0.020517727111397432,17.666666666666668
54,1.0,-0.239149,0.133084,-0.019375,18.0
55,1.0,-0.22867114039880285,0.13992339181427596,-0.020505406055934067,18.333333333333332
56,1.0,-0.22249377261485873,0.14960732047736705,-0.021999331245472105,18.666666666666668
57,1.0,-0.21241700000000002,0.157143,-0.019375,19.0
58,1.0,-0.20304584041050902,0.15889491993867896,-0.01737976484579294,19.333333333333332
59,1.0,-0.1941191708100197,0.16294175435549618,-0.01944038551867229,19.666666666666668
60,1.0,-0.184649,0.16487400000000002,-0.019375,20.0
61,1.0,-0.17456942078706783,0.16332007430232634,-0.019084077553521706,20.333333333333332
62,1.0,-0.1601661506844137,0.16099359153370774,-0.019108202379442846,20.666666666666668
63,1.0,-0.149759,0.156151,-0.019375,21.0
64,1.0,-0.14013076498440416,0.15219386603607488,-0.018705131622722405,21.333333333333332
65,1.0,-0.12987200877186056,0.1525152597372186,-0.02024127457124363,21.666666666666668
66,1.0,-0.119278,0.14751,-0.019375,22.0
67,1.0,-0.11043320683076616,0.1400308682235542,-0.018101632274740913,22.333333333333332
68,1.0,-0.10049956338188148,0.12950558692240355,-0.02001975961636824,22.666666666666668
69,1.0,-0.09384719999999999,0.12207900000000001,-0.019375,23.0
70,1.0,-0.08611580957439129,0.114177075105757,-0.01907350456680547,23.333333333333332
71,1.0,-0.07647284196015999,0.10424672927034674,-0.019042035070246377,23.666666666666668
72,1.0,-0.0684168,0.096649,-0.019375,24.0
73,1.0,-0.061831931736817336,0.08657296052712474,-0.02029927420144566,24.333333333333332
74,1.0,-0.055344105350195655,0.07881000812758751,-0.020147116485273255,24.666666666666668
75,1.0,-0.048988500000000004,0.0707999,-0.019375,25.0
76,1.0,-0.04616070371159769,0.05966783626856366,-0.02039176935642948,25.333333333333332
77,1.0,-0.0417816936605776,0.05154297061670578,-0.020236158827290136,25.666666666666668
78,1.0,-0.039375,0.04125,-0.019125,26.0
79,1.0,-0.03823977473002156,0.03928899144439138,-0.015614214395767326,26.333333333333332
80,1.0,-0.03948345449836192,0.042328473079237025,-0.013170522039089966,26.666666666666668
81,1.0,-0.039375,0.04125,-0.010125,27.0
82,1.0,-0.04036535557575352,0.03939135761542951,-0.006592985410834231,27.333333333333332
83,1.0,-0.039679070186349114,0.04120984288882844,-0.0025620862124376476,27.666666666666668
84,1.0,-0.039375,0.04125,-0.00040496200000000003,28.0
85,1.0,-0.03894864710133097,0.040228550102060244,0.0025143797533762166,28.333333333333332
86,1.0,-0.036560605643789684,0.040781973115428534,0.006254117411816634,28.666666666666668
87,1.0,-0.039375,0.04125,0.00931504,29.0
88,1.0,-0.03932459383639025,0.04097217218505064,0.012850899142421325,29.333333333333332
89,1.0,-0.04059901192925228,0.04000634728151282,0.01526364365702762,29.666666666666668
90,1.0,-0.039375,0.04125,0.018314999999999998,30.0
91,1.0,-0.0673354238262608,0.0414745713876073,0.018830909626981588,30.333333333333332
92,1.0,-0.090177615896578,0.039549872797910016,0.018961486422934132,30.666666666666668
93,1.0,-0.11765,0.040625,0.01875,31.0
94,1.0,-0.12510254434826656,0.040385162884034945,0.01542594254967923,31.333333333333332
95,1.0,-0.1337715448828276,0.03935049071463494,0.016234630120791727,31.666666666666668
96,1.0,-0.14125,0.040625,0.013774999999999999,32.0
97,1.0,-0.14031292324395903,0.03921942820934179,0.011278494270794475,32.333333333333336
98,1.0,-0.14012989428885989,0.03942580546412723,0.007542096187364979,32.666666666666664
99,1.0,-0.13875,0.039375,0.00477496,33.0
100,1.0,-0.14039229537261785,0.04074819675396342,0.003410239784362572,33.333333333333336
101,1.0,-0.13897125509958608,0.039663092650794644,-0.0018404244628073935,33.666666666666664
102,1.0,-0.13875,0.039375,-0.00422504,34.0
103,1.0,-0.13871588545751215,0.037733754502197764,-0.008436363309295728,34.333333333333336
104,1.0,-0.13748311664662471,0.03996127589797048,-0.010499592847778377,34.666666666666664
105,1.0,-0.13875,0.039375,-0.013045,35.0
106,1.0,-0.13621008409466345,0.03956154092533782,-0.01366577532444354,35.333333333333336
107,1.0,-0.134875961866654,0.037272201728252206,-0.015525468009198563,35.666666666666664
108,1.0,-0.134154,0.038979599999999996,-0.01875,36.0
109,1.0,-0.122419692443137,0.036615070320392455,-0.020725331266791748,36.333333333333336
110,1.0,-0.1132395657618375,0.031926844539698344,-0.018876186362504568,36.666666666666664
111,1.0,-0.101495,0.0296485,-0.01875,37.0
112,1.0,-0.08956806014231102,0.02610520725500422,-0.018940877986805257,37.333333333333336
113,1.0,-0.08021463280900203,0.02453504715724367,-0.019426347902969782,37.666666666666664
114,1.0,-0.0694759,0.0205003,-0.01875,38.0
115,1.0,-0.060409878236141676,0.018570821015811638,-0.019706162293333655,38.333333333333336
116,1.0,-0.048935484918542584,0.014727664921430511,-0.01945470671446036,38.666666666666664
117,1.0,-0.0380975,0.011535,-0.01875,39.0
118,1.0,-0.028263328702497665,0.008774752851215428,-0.01940947223009154,39.333333333333336
119,1.0,-0.017941541640098695,0.007218522033322278,-0.01915241416422233,39.666666666666664
120,1.0,-0.00799986,0.0029356900000000003,-0.01875,40.0
121,1.0,-0.0022185123900721982,0.002675195606700511,-0.017422686739513932,40.333333333333336
122,1.0,-0.0010454904760638548,0.0014606236568622363,-0.01513811292581768,40.666666666666664
123,1.0,0.00125,-0.000625,-0.013206899999999999,41.0
124,1.0,0.00028338053514513856,-0.0024644774114674114,-0.011458094305442128,41.333333333333336
125,1.0,0.00040231313954544276,-0.00042088208605518677,-0.008181218963127797,41.666666666666664
126,1.0,0.000625,-0.00125,-0.0042069099999999995,42.0
127,1.0,0.0007514123197316996,-0.0017008260588857022,-0.0010286052779111318,42.333333333333336
128,1.0,-0.0011546391804894544,-0.002606627810052669,0.002638646744248142,42.666666666666664
129,1.0,0.000625,-0.00125,0.00461309,43.0
130,1.0,0.0005542366423746872,-0.0012648662909777145,0.006417294396759968,43.333333333333336
131,1.0,0.0007760367866974319,-0.0012661201473255126,0.01008425380156677,43.666666666666664
132,1.0,0.000625,-0.00125,0.013073099999999999,44.0
133,1.0,-0.0048058805365851845,0.006194281096808917,0.015195747201573032,44.333333333333336
134,1.0,-0.010270699996707898,0.01215572816439074,0.01778350204364073,44.666666666666664
135,1.0,-0.0141386,0.0209347,0.019375,45.0
136,1.0,-0.02274449151684257,0.040939333096306436,0.01951680193625741,45.333333333333336
137,1.0,-0.02921510902271192,0.06138188584781472,0.018195117117626045,45.666666666666664
138,1.0,-0.037294100000000004,0.08125,0.02,46.0
139,1.0,-0.030107411018468117,0.062446890928939916,0.01811453360263883,46.333333333333336
140,1.0,-0.019821682121065023,0.0441985149561861,0.018775258184037566,46.666666666666664
141,1.0,-0.0108844,0.0271237,0.019375,47.0
142,1.0,-0.005046117706758628,0.008117640058957497,0.018637330304658185,47.333333333333336
143,1.0,0.004131851810112443,-0.011141939381499051,0.019696275762018822,47.666666666666664
144,1.0,0.0110985,-0.0334745,0.019375,48.0
145,1.0,0.04057726933918749,-0.034948781412086315,0.01863199251435698,48.333333333333336
146,1.0,0.07075428150581149,-0.038169303888078515,0.018468593789276847,48.666666666666664
147,1.0,0.09997210000000001,-0.0398226,0.019375,49.0
148,1.0,0.10629655303531273,-0.03822183883708189,0.01775906600425554,49.333333333333336
149,1.0,0.11255000245920053,-0.03868795056898092,0.014529153028488334,49.666666666666664
150,1.0,0.119375,-0.03875,0.012999,50.0
151,1.0,0.12091332510564345,-0.03713932889834401,0.010611145126623674,50.333333333333336
152,1.0,0.11958820189654705,-0.04183514970197153,0.00728209298553576,50.666666666666664
153,1.0,0.120625,-0.04125,0.00390897,51.0
154,1.0,0.12032450063438058,-0.042225032029745625,0.00017771775538053534,51.333333333333336
155,1.0,0.12063629496970503,-0.04165687501391942,-0.0009465351564917558,51.666666666666664
156,1.0,0.120625,-0.04125,-0.00518103,52.0
157,1.0,0.12012576046853993,-0.04258371579985574,-0.005924724830481465,52.333333333333336
158,1.0,0.12036430710000436,-0.04161453787061534,-0.01114381074215809,52.666666666666664
159,1.0,0.120625,-0.04125,-0.014091,53.0
160,1.0,0.11693406086757252,-0.03800540052689662,-0.014027213626093767,53.333333333333336
161,1.0,0.11405385039159928,-0.035574556067992945,-0.01652504632402382,53.666666666666664
162,1.0,0.110296,-0.0339152,-0.01875,54.0
163,1.0,-0.027708695928302555,-0.16481705191316667,-0.021542051120155982,54.333333333333336
164,1.0,-0.16308481606171585,-0.29729942506650153,-0.02124612144903409,54.666666666666664
165,2.0,-0.3,-0.429,-0.02125,0.0
166,2.0,-0.3006020141072571,-0.4199362081647903,-0.020037158141055417,0.3333333333333333
167,2.0,-0.29988258666807155,-0.40858579301940395,-0.022145418521426794,0.6666666666666666
168,2.0,-0.3,-0.39769799999999994,-0.02125,1.0
169,2.0,-0.30180242808640445,-0.3862673026701553,-0.022290422457124315,1.3333333333333333
170,2.0,-0.30110786373797227,-0.37361127502534325,-0.019761616019965723,1.6666666666666665
171,2.0,-0.3,-0.3624,-0.02125,2.0
172,2.0,-0.30074589644000116,-0.3530791736354741,-0.022234957093147375,2.3333333333333335
173,2.0,-0.29997223181848887,-0.34231175441212774,-0.023255034721938076,2.6666666666666665
174,2.0,-0.3,-0.331098,-0.02125,3.0
175,2.0,-0.29946166861558615,-0.31974331132920897,-0.020959538561029327,3.3333333333333335
176,2.0,-0.301015270601868,-0.30961964925547586,-0.021472148058451372,3.6666666666666665
177,2.0,-0.3,-0.299796,-0.02125,4.0
178,2.0,-0.3008817069457453,-0.2901522729392035,-0.019925269572494367,4.333333333333333
179,2.0,-0.3007588262045138,-0.2795017063416832,-0.021197684470157373,4.666666666666667
180,2.0,-0.3,-0.268494,-0.02125,5.0
181,2.0,-0.2989134126281588,-0.25738945883410597,-0.021499638657281207,5.333333333333333
182,2.0,-0.2999704789004612,-0.24458870809239638,-0.022924425479984883,5.666666666666667
183,2.0,-0.3,-0.23319600000000001,-0.02125,6.0
184,2.0,-0.30063194044215347,-0.22191501618212017,-0.02158374343615829,6.333333333333333
185,2.0,-0.300287580633558,-0.21265629868067215,-0.020066588838490065,6.666666666666667
186,2.0,-0.3,-0.201894,-0.02125,7.0
187,2.0,-0.30020422518315326,-0.1917920042938928,-0.021059773916801423,7.333333333333333
188,2.0,-0.29925107016047303,-0.18144510056939608,-0.020752843365232847,7.666666666666667
189,2.0,-0.3,-0.170259,-0.02125,8.0
190,2.0,-0.3022925166161625,-0.15906213623441223,-0.02015264963756143,8.333333333333334
191,2.0,-0.3012440997715271,-0.14792578136619147,-0.02300002642140141,8.666666666666666
192,2.0,-0.3,-0.138957,-0.02125,9.0
193,2.0,-0.2994935609172103,-0.12801124707365896,-0.02111863821696349,9.333333333333334
194,2.0,-0.3005738425787203,-0.11752611867688974,-0.020917794216818043,9.666666666666666
195,2.0,-0.3,-0.107655,-0.02125,10.0
196,2.0,-0.29899697989132246,-0.09457421382825848,-0.021070451368881117,10.333333333333334
197,2.0,-0.2982617566996146,-0.08349547281879115,-0.021279587481383182,10.666666666666666
198,2.0,-0.3,-0.07235699999999999,-0.02125,11.0
199,2.0,-0.3011188062763656,-0.06233142238254284,-0.02223739771160983,11.333333333333334
200,2.0,-0.2996486362717009,-0.05157895183597743,-0.021497946345728533,11.666666666666666
201,2.0,-0.3,-0.041055,-0.02125,12.0
202,2.0,-0.29930728246935495,-0.029059031483832754,-0.021041021004130488,12.333333333333334
203,2.0,-0.3004456708179222,-0.017924404657020596,-0.021413119409115028,12.666666666666666
204,2.0,-0.3,-0.005757,-0.02125,13.0
205,2.0,-0.3001780793840742,0.006678658671542691,-0.021332741537368943,13.333333333333334
206,2.0,-0.29870040188915137,0.02032615323466933,-0.0215486166094021,13.666666666666666
207,2.0,-0.3,0.029540999999999998,-0.02125,14.0
208,2.0,-0.2997398799692707,0.04084115300784118,-0.02184622476856418,14.333333333333334
209,2.0,-0.29820558569269573,0.05087419372111552,-0.02233463368505187,14.666666666666666
210,2.0,-0.3,0.060843,-0.02125,15.0
211,2.0,-0.294977816428321,0.07098673451138085,-0.020848287098895576,15.333333333333334
212,2.0,-0.29334322310680716,0.08141711038873992,-0.02016405684510147,15.666666666666666
213,2.0,-0.289735,0.0892384,-0.02125,16.0
214,2.0,-0.27928981378603135,0.0975704958509201,-0.021377995027482558,16.333333333333332
215,2.0,-0.2741447302048471,0.10553201889867447,-0.022214700064741605,16.666666666666668
216,2.0,-0.263498,0.112852,-0.02125,17.0
217,2.0,-0.2531822526355424,0.12047762429385904,-0.019639142523168125,17.333333333333332
218,2.0,-0.24576589558964937,0.1281644664681357,-0.021192357611090413,17.666666666666668
219,2.0,-0.23726199999999997,0.136465,-0.02125,18.0
220,2.0,-0.2291463465629465,0.1418667028689067,-0.022913415991791582,18.333333333333332
221,2.0,-0.21998032861054756,0.1502116548932007,-0.022434209440187796,18.666666666666668
222,2.0,-0.213995,0.15740500000000002,-0.02125,19.0
223,2.0,-0.20341388698490437,0.16036065633770968,-0.02138494161016055,19.333333333333332
224,2.0,-0.19635940350796632,0.1627691603853089,-0.020491776861414082,19.666666666666668
225,2.0,-0.186283,0.166571,-0.02125,20.0
226,2.0,-0.17608413253206628,0.16575100064969045,-0.020456549128115415,20.333333333333332
227,2.0,-0.16657799411639204,0.1595005105954345,-0.021781418482052346,20.666666666666668
228,2.0,-0.155916,0.158979,-0.02125,21.0
229,2.0,-0.14600657322082777,0.15536449577193098,-0.02155461084992385,21.333333333333332
230,2.0,-0.13559267816417592,0.15355028516477687,-0.021255721685721644,21.666666666666668
231,2.0,-0.123933,0.150983,-0.02125,22.0
232,2.0,-0.1165305752157629,0.14286724606823445,-0.02127730852280112,22.333333333333332
233,2.0,-0.10666135807365887,0.13634901980797817,-0.020080229224669094,22.666666666666668
234,2.0,-0.0993202,0.12932,-0.02125,23.0
235,2.0,-0.09048095735846531,0.12383339717329685,-0.020369233005607616,23.333333333333332
236,2.0,-0.08225220987795166,0.1148114066755858,-0.021779443158812202,23.666666666666668
237,2.0,-0.0762445,0.10624399999999999,-0.02125,24.0
238,2.0,-0.06819889577828919,0.09860746225605813,-0.0217624258126017,24.333333333333332
239,2.0,-0.05885839788189487,0.08929406079795987,-0.02068667985147798,24.666666666666668
240,2.0,-0.0505786,0.0805786,-0.02125,25.0
241,2.0,-0.049703199514966726,0.07016634825278419,-0.021601338292738963,25.333333333333332
242,2.0,-0.04560544132418059,0.05994134053486726,-0.021735557569032,25.666666666666668
243,2.0,-0.042122,0.048488100000000006,-0.02125,26.0
244,2.0,-0.042615381154178435,0.04511551353312829,-0.02001786466147168,26.333333333333332
245,2.0,-0.04254230050306885,0.04153900133241602,-0.015401849548545139,26.666666666666668
246,2.0,-0.04125,0.04,-0.0133647,27.0
247,2.0,-0.039607389510859264,0.04097476691016756,-0.009945481211031715,27.333333333333332
248,2.0,-0.039673039585789535,0.04038130746820985,-0.005786255282865014,27.666666666666668
249,2.0,-0.03875,0.04,-0.00382469,28.0
250,2.0,-0.0390775455051113,0.040928934210801377,0.00038576021299013027,28.333333333333332
251,2.0,-0.03851072441541166,0.03992306905275878,0.003072836327968985,28.666666666666668
252,2.0,-0.03875,0.04,0.00463531,29.0
253,2.0,-0.03745607076990241,0.04138282734735445,0.008475240148457863,29.333333333333332
254,2.0,-0.040194228576217114,0.03887843251978254,0.01027120457513501,29.666666666666668
255,2.0,-0.03875,0.04,0.0128253,30.0
256,2.0,-0.04375699642587582,0.04046153360165383,0.014808286139435373,30.333333333333332
257,2.0,-0.050695385824387776,0.03923088041874482,0.017935542651875944,30.666666666666668
258,2.0,-0.057353100000000004,0.04,0.02125,31.0
259,2.0,-0.08363159736266754,0.03954500012561116,0.019965001804569803,31.333333333333332
260,2.0,-0.11160260135325259,0.03889739726225595,0.01837883852459149,31.666666666666668
261,2.0,-0.13875,0.04,0.0191747,32.0
262,2.0,-0.13948859284888676,0.03897841547820594,0.01567386132549392,32.333333333333336
263,2.0,-0.14291984963448803,0.03958149848422049,0.013635260937159987,32.666666666666664
264,2.0,-0.14,0.03875,0.010714699999999999,33.0
265,2.0,-0.14163348898437134,0.03946178699521685,0.006593935508304413,33.333333333333336
266,2.0,-0.1410762817878033,0.039469161251470625,0.0047133768746084465,33.666666666666664
267,2.0,-0.14,0.03875,0.00225469,34.0
268,2.0,-0.13955002286337456,0.040272368628040976,-0.0006112865652559993,34.333333333333336
269,2.0,-0.14187222381175862,0.03952346649313649,-0.0037935794675660025,34.666666666666664
270,2.0,-0.14,0.03875,-0.00719531,35.0
271,2.0,-0.1402159028650913,0.03840222727151029,-0.010562173438639716,35.333333333333336
272,2.0,-0.1398455574897675,0.038149520324104645,-0.013014200171110522,35.666666666666664
273,2.0,-0.14,0.03875,-0.0161053,36.0
274,2.0,-0.13472864307342808,0.037388177416775636,-0.01904898273014119,36.333333333333336
275,2.0,-0.12637942065685692,0.038044852743624964,-0.019040195137620463,36.666666666666664
276,2.0,-0.121494,0.036012499999999996,-0.02,37.0
277,2.0,-0.11257362986650611,0.03297515007826534,-0.017337895995602672,37.333333333333336
278,2.0,-0.10155112607392265,0.030882210073993877,-0.0191787817064987,37.666666666666664
279,2.0,-0.0913961,0.0274132,-0.02,38.0
280,2.0,-0.08093869075995724,0.023955652799750534,-0.02040667402539253,38.333333333333336
281,2.0,-0.0698725450658808,0.02099643311894983,-0.019475352412793835,38.666666666666664
282,2.0,-0.0609783,0.0187224,-0.02,39.0
283,2.0,-0.048443695272960836,0.017703618162755112,-0.019913956478008813,39.333333333333336
284,2.0,-0.03755733845980864,0.012403670701670373,-0.01964685456664783,39.666666666666664
285,2.0,-0.0260779,0.00875084,-0.02,40.0
286,2.0,-0.017578168070444274,0.004815650922662529,-0.019550762079885587,40.333333333333336
287,2.0,-0.009609853032809043,0.000187611324126111,-0.01683612880189786,40.666666666666664
288,2.0,0.0,-0.00125,-0.0184266,41.0
289,2.0,0.002208025608774233,-0.00197201334031969,-0.016958822408856638,41.333333333333336
290,2.0,0.0009323103656108218,-0.0013052598600623733,-0.012765369527906313,41.666666666666664
291,2.0,0.00125,0.0,-0.00960664,42.0
292,2.0,0.003066234273301761,0.00036189410793465414,-0.006546146740130155,42.333333333333336
293,2.0,0.0018772417992065546,0.00048323692428946724,-0.004189031332883418,42.666666666666664
294,2.0,0.00125,0.0,-0.00105664,43.0
295,2.0,-0.0003205944589453583,-0.0013986774483414999,0.004026153851807338,43.333333333333336
296,2.0,0.0010411130672981226,5.830445437596458e-05,0.006145356682323477,43.666666666666664
297,2.0,0.00125,0.0,0.00875336,44.0
298,2.0,-0.0003872287567672555,0.0007310984339962622,0.011086668803382717,44.333333333333336
299,2.0,-0.0009192011356097179,0.00042926037030043267,0.015565549104969285,44.666666666666664
300,2.0,0.0,-0.00125,0.0176634,45.0
301,2.0,-0.012270769393449003,0.018463276325616795,0.01885955764127906,45.333333333333336
302,2.0,-0.027635786272889512,0.036034361739961905,0.020364409898605117,45.666666666666664
303,2.0,-0.0389802,0.0540569,0.02,46.0
304,2.0,-0.05802165249938919,0.07801223439209198,0.020815202185134853,46.333333333333336
305,2.0,-0.07950744639628282,0.1014936095736688,0.01897498946330429,46.666666666666664
306,2.0,-0.0959076,0.12381299999999999,0.02,47.0
307,2.0,-0.12105369669281471,0.1379883817909958,0.019475601761171225,47.333333333333336
308,2.0,-0.14662991807525658,0.1507029688933657,0.020192652187779336,47.666666666666664
309,2.0,-0.17251000000000002,0.164416,0.02,48.0
310,2.0,-0.18072093980427312,0.16617490654313627,0.018601244109092578,48.333333333333336
311,2.0,-0.18955585106104336,0.16893406037544426,0.015316561800194231,48.666666666666664
312,2.0,-0.2,0.17125,0.0138024,49.0
313,2.0,-0.19863171302631996,0.17077863500814075,0.012663347736361106,49.333333333333336
314,2.0,-0.19921419757263512,0.17085005375052656,0.008529533439568374,49.666666666666664
315,2.0,-0.19875,0.17,0.00480239,50.0
316,2.0,-0.20002264057157473,0.17076764762556662,0.0028570998042094266,50.333333333333336
317,2.0,-0.19763031547813664,0.1708664084530094,-0.0019782238477562136,50.666666666666664
318,2.0,-0.19875,0.17,-0.00419761,51.0
319,2.0,-0.19847766241593653,0.16800407689284647,-0.008329626526173008,51.333333333333336
320,2.0,-0.19830867910919972,0.1707563542141309,-0.011317523225734405,51.666666666666664
321,2.0,-0.2,0.16875,-0.0131976,52.0
322,2.0,-0.19792934137779294,0.16800171495834298,-0.01748016869840206,52.333333333333336
323,2.0,-0.19576726142916223,0.1679517143127103,-0.017294210530868256,52.666666666666664
324,2.0,-0.19241499999999997,0.166815,-0.02,53.0
325,2.0,-0.18209376871388974,0.1623163815862763,-0.020520380352769905,53.333333333333336
326,2.0,-0.1704178724060886,0.1629059175477935,-0.021614403407445606,53.666666666666664
327,2.0,-0.160109,0.15873900000000002,-0.02,54.0
328,2.0,-0.20660340180736342,-0.034529944952352516,-0.019384826184461506,54.333333333333336
329,2.0,-0.25291055378785227,-0.23303702539807103,-0.017888245605204457,54.666666666666664
330,3.0,-0.30125,-0.428,-0.02,0.0
331,3.0,-0.30031678674759954,-0.41783949300402107,-0.021295998122915622,0.3333333333333333
332,3.0,-0.30227988301214365,-0.40379419499809366,-0.019430831907849087,0.6666666666666666
333,3.0,-0.30125,-0.393035,-0.02,1.0
334,3.0,-0.30029322754127685,-0.38290446621437574,-0.01924277932843114,1.3333333333333333
335,3.0,-0.3023220033644941,-0.36924255746930634,-0.01896831215001484,1.6666666666666665
336,3.0,-0.30125,-0.35807,-0.02,2.0
337,3.0,-0.29995232665710836,-0.34526581428412184,-0.019226686332358144,2.3333333333333335
338,3.0,-0.3025879658536633,-0.3370206855598891,-0.02184247767283289,2.6666666666666665
339,3.0,-0.30125,-0.32643500000000003,-0.02,3.0
340,3.0,-0.301266199972022,-0.3161782673113088,-0.019803427425574314,3.3333333333333335
341,3.0,-0.3007428570852961,-0.30297433474257757,-0.02072463804517487,3.6666666666666665
342,3.0,-0.30125,-0.29147,-0.02,4.0
343,3.0,-0.30096847258668646,-0.28348611795234907,-0.020101483549561636,4.333333333333333
344,3.0,-0.30063698807564726,-0.2715632452985473,-0.019594506325629684,4.666666666666667
345,3.0,-0.30125,-0.259835,-0.02,5.0
346,3.0,-0.3008942105378029,-0.24788704196002756,-0.019380769505201886,5.333333333333333
347,3.0,-0.30182022144599785,-0.23779196391325366,-0.0193501069708844,5.666666666666667
348,3.0,-0.30125,-0.22487,-0.02,6.0
349,3.0,-0.30194970237618035,-0.21484366550369083,-0.02177710432096744,6.333333333333333
350,3.0,-0.3018713561258336,-0.20114400450244815,-0.020723512572866275,6.666666666666667
351,3.0,-0.30125,-0.18990500000000002,-0.02,7.0
352,3.0,-0.3020707964797447,-0.17792155165700022,-0.019756857861402792,7.333333333333333
353,3.0,-0.29977292681958645,-0.16696638189311586,-0.02015472476256717,7.666666666666667
354,3.0,-0.30125,-0.153608,-0.02,8.0
355,3.0,-0.3011854514466641,-0.143950945243289,-0.019131736391168615,8.333333333333334
356,3.0,-0.3008854989137342,-0.1332736154820957,-0.021597377971017618,8.666666666666666
357,3.0,-0.30125,-0.121973,-0.02,9.0
358,3.0,-0.3004579446262775,-0.11120708898278614,-0.019381791014266018,9.333333333333334
359,3.0,-0.30044022946816995,-0.1029437054079873,-0.020677593426417975,9.666666666666666
360,3.0,-0.30125,-0.09033799999999999,-0.02,10.0
361,3.0,-0.3010106226200321,-0.07704783121391495,-0.020131381666921057,10.333333333333334
362,3.0,-0.30142222105841426,-0.06725529922458309,-0.01982061526749678,10.666666666666666
363,3.0,-0.30125,-0.055373,-0.02,11.0
364,3.0,-0.300955369148422,-0.04418337180207174,-0.021200121124280498,11.333333333333334
365,3.0,-0.30029284012286234,-0.033362561461175624,-0.0218900114352112,11.666666666666666
366,3.0,-0.30125,-0.023738000000000002,-0.02,12.0
367,3.0,-0.3017535924431205,-0.012206756710414999,-0.02094687555271163,12.333333333333334
368,3.0,-0.3013027921612798,0.0008552782983761919,-0.02043114288291884,12.666666666666666
369,3.0,-0.30125,0.011227000000000001,-0.02,13.0
370,3.0,-0.30101319856570985,0.019739890608348375,-0.019919218340857418,13.333333333333334
371,3.0,-0.3024402146612374,0.0321116846516766,-0.021461921363707302,13.666666666666666
372,3.0,-0.30125,0.042862,-0.02,14.0
373,3.0,-0.3013769463344449,0.054212775058864814,-0.020668255297329168,14.333333333333334
374,3.0,-0.3027112636722649,0.06671051284126359,-0.021013529221018665,14.666666666666666
375,3.0,-0.30125,0.07782700000000001,-0.02,15.0
376,3.0,-0.2925269962860626,0.08595053815164605,-0.02117794046307977,15.333333333333334
377,3.0,-0.28586719201423544,0.09314363421059416,-0.019103970542474733,15.666666666666666
378,3.0,-0.2777,0.10175200000000001,-0.02,16.0
379,3.0,-0.2687130081042633,0.10973010134137734,-0.018757587980497953,16.333333333333332
380,3.0,-0.26132482413417707,0.1168221475944692,-0.019984716503859256,16.666666666666668
381,3.0,-0.25171,0.125142,-0.02,17.0
382,3.0,-0.24403472901354564,0.13229106294425869,-0.019459720233980744,17.333333333333332
383,3.0,-0.23438485865883868,0.14050983144780851,-0.020849755106948184,17.666666666666668
384,3.0,-0.22572099999999998,0.148533,-0.02,18.0
385,3.0,-0.2176527565213688,0.157020013735499,-0.019268843060945832,18.333333333333332
386,3.0,-0.21174689373613498,0.16356098672142289,-0.020113284223096384,18.666666666666668
387,3.0,-0.202207,0.169695,-0.02,19.0
388,3.0,-0.19054883458136543,0.1672209267541072,-0.019283486724145107,19.333333333333332
389,3.0,-0.17946918260143296,0.166830528087187,-0.018008979801894826,19.666666666666668
390,3.0,-0.16918,0.163584,-0.02,20.0
391,3.0,-0.1600001530274904,0.16297287565536567,-0.01939132710366993,20.333333333333332
392,3.0,-0.14844388305490774,0.16015867039209744,-0.01812729143755271,20.666666666666668
393,3.0,-0.13849,0.15591100000000002,-0.02,21.0
394,3.0,-0.13015351716515516,0.14969631044821363,-0.02127224014250295,21.333333333333332
395,3.0,-0.11837286944844672,0.1444433073384151,-0.01995198319115425,21.666666666666668
396,3.0,-0.109267,0.141035,-0.02,22.0
397,3.0,-0.1007522827709955,0.13460916384194105,-0.019893517328675222,22.333333333333332
398,3.0,-0.09492133772158835,0.1258789952938103,-0.020978068414110988,22.666666666666668
399,3.0,-0.08689780000000001,0.118666,-0.02,23.0
400,3.0,-0.07689779413174523,0.1115164522659389,-0.020187303553407136,23.333333333333332
401,3.0,-0.07028792387947332,0.10081021862477488,-0.021280809536606136,23.666666666666668
402,3.0,-0.0621738,0.0939415,-0.02,24.0
403,3.0,-0.0563153272925328,0.08581082885272137,-0.020371714216800365,24.333333333333332
404,3.0,-0.05157752878288451,0.07629576909111734,-0.021155965447467867,24.666666666666668
405,3.0,-0.045189599999999996,0.0659124,-0.02,25.0
406,3.0,-0.04406848142125764,0.05581191156263659,-0.01912891966511163,25.333333333333332
407,3.0,-0.04151809974743511,0.047777055476524555,-0.01798443530640614,25.666666666666668
408,3.0,-0.04,0.03875,-0.0181344,26.0
409,3.0,-0.04181908412009311,0.03934102591327801,-0.015685749316078173,26.333333333333332
410,3.0,-0.04038821333177014,0.039044014369813605,-0.011529048311977914,26.666666666666668
411,3.0,-0.04,0.03875,-0.00958442,27.0
412,3.0,-0.039104329116400535,0.03908580369500092,-0.006024584831811446,27.333333333333332
413,3.0,-0.040617447107882634,0.04017147308211188,-0.0021103467459000352,27.666666666666668
414,3.0,-0.04,0.04125,0.00022557899999999998,28.0
415,3.0,-0.03914969412426138,0.042058116318147605,0.0039227309416022295,28.333333333333332
416,3.0,-0.03806363753471861,0.04005336460438059,0.003902651741781127,28.666666666666668
417,3.0,-0.04,0.04125,0.00841558,29.0
418,3.0,-0.04041050296442269,0.040609164583452144,0.012645411925842695,29.333333333333332
419,3.0,-0.03962286214943076,0.0412379782502899,0.01459300239264404,29.666666666666668
420,3.0,-0.04,0.04125,0.0174156,30.0
421,3.0,-0.06092931450217344,0.040343470969011926,0.017513366666862977,30.333333333333332
422,3.0,-0.08384504151506586,0.04109941831393514,0.017493076802277466,30.666666666666668
423,3.0,-0.104156,0.04125,0.02,31.0
424,3.0,-0.11551891562582409,0.04030874908682904,0.016314968123328506,31.333333333333332
425,3.0,-0.1292584208340987,0.04064158184878078,0.01387063479378763,31.666666666666668
426,3.0,-0.14,0.04125,0.014584399999999999,32.0
427,3.0,-0.13964010173951205,0.04132000091845262,0.011902697059094488,32.333333333333336
428,3.0,-0.1411649280210695,0.03996902196546058,0.006903489428401366,32.666666666666664
429,3.0,-0.14,0.04125,0.00477442,33.0
430,3.0,-0.13906179790083478,0.04170364268557925,0.0024153699122252815,33.333333333333336
431,3.0,-0.1389306563034421,0.04059790048192196,-0.0032521707435502483,33.666666666666664
432,3.0,-0.14,0.04125,-0.00503558,34.0
433,3.0,-0.14009469367879074,0.039993952212540866,-0.00671092006082982,34.333333333333336
434,3.0,-0.14101424087557185,0.041078867454649406,-0.011648016363395203,34.666666666666664
435,3.0,-0.14,0.04125,-0.0139456,35.0
436,3.0,-0.13801054742883193,0.03800464255945493,-0.016697441770147835,35.333333333333336
437,3.0,-0.13352591004395,0.03826410405556809,-0.016851804464659743,35.666666666666664
438,3.0,-0.129864,0.035804,-0.02,36.0
439,3.0,-0.11987543240228826,0.033834415676057675,-0.021308769983667722,36.333333333333336
440,3.0,-0.10912491140672047,0.028568760724826073,-0.021065072461780625,36.666666666666664
441,3.0,-0.0962444,0.0261984,-0.02,37.0
442,3.0,-0.08703748985667394,0.023809040298441848,-0.018491924564775938,37.333333333333336
443,3.0,-0.07537644776543241,0.020248795795181594,-0.01992835158600047,37.666666666666664
444,3.0,-0.0658266,0.0175076,-0.02,38.0
445,3.0,-0.05488525453735601,0.01442629954273215,-0.02016228321164341,38.333333333333336
446,3.0,-0.04213376974195556,0.011497773682462915,-0.018283289250398127,38.666666666666664
447,3.0,-0.0309262,0.00753603,-0.02,39.0
448,3.0,-0.02044188349402675,0.0033568703346902877,-0.020281321892779734,39.333333333333336
449,3.0,-0.010095554516565347,0.00301088987315671,-0.020197767795717206,39.666666666666664
450,3.0,0.0,0.00125,-0.0195064,40.0
451,3.0,-0.001312417103457914,0.0008957878940406359,-0.0182433792402131,40.333333333333336
452,3.0,0.0013794351496236262,1.2941107005663482e-05,-0.013256976069588831,40.666666666666664
453,3.0,0.0,0.00125,-0.011316399999999999,41.0
454,3.0,-0.0003217100536880086,0.0004224150203041366,-0.006360224351405923,41.333333333333336
455,3.0,0.0027914374875077667,-9.112193133995036e-05,-0.006760652693542453,41.666666666666664
456,3.0,0.000625,-0.000625,-0.0009613670000000001,42.0
457,3.0,0.00030733979918302586,-0.0015791355195170532,0.0021364480301568948,42.333333333333336
458,3.0,0.0009878080141879112,0.00038137371851249956,0.004828642281515589,42.666666666666664
459,3.0,0.000625,-0.000625,0.00844363,43.0
460,3.0,0.0013244228938461026,-0.0004119405577790683,0.01180052090339123,43.333333333333336
461,3.0,0.0008551434483412069,-0.0006712975414362065,0.01564988407499546,43.666666666666664
462,3.0,0.000625,-0.000625,0.0179436,44.0
463,3.0,-0.014587603049774096,0.019314092937330815,0.018010136084071475,44.333333333333336
464,3.0,-0.02907066607928597,0.03914285450813661,0.02089988006132379,44.666666666666664
465,3.0,-0.0451618,0.0591741,0.020625,45.0
466,3.0,-0.028927562961590082,0.06522292681086637,0.01967369402475863,45.333333333333336
467,3.0,-0.015761136786295715,0.067945001238697,0.021490734458911857,45.666666666666664
468,3.0,-0.0008546570000000001,0.07180550000000001,0.020625,46.0
469,3.0,-0.006859903457417176,0.03971964631302372,0.019329028095137323,46.333333333333336
470,3.0,-0.011103008511497951,0.008285922737310521,0.021176708221713168,46.666666666666664
471,3.0,-0.0178488,-0.0216621,0.020625,47.0
472,3.0,-0.0277634874837049,-0.05300973921918602,0.020520970851551183,47.333333333333336
473,3.0,-0.033174987494148274,-0.08212906702933438,0.019760366842861324,47.666666666666664
474,3.0,-0.042133500000000004,-0.11353099999999999,0.020625,48.0
475,3.0,-0.02533730884683146,-0.12096982778198023,0.019792093266546185,48.333333333333336
476,3.0,-0.008382494537375761,-0.13356942439444172,0.01857933794655222,48.666666666666664
477,3.0,0.010625,-0.140625,0.0193202,49.0
478,3.0,0.010750330759797243,-0.14146315177781912,0.016635486731137943,49.333333333333336
479,3.0,0.010821513113934788,-0.14062414504310614,0.011914434261486332,49.666666666666664
480,3.0,0.010625,-0.140625,0.0098202,50.0
481,3.0,0.010380131999839596,-0.1404243173198029,0.006393546360298357,50.333333333333336
482,3.0,0.010314442213176943,-0.1407485437405129,0.0019166260814326714,50.666666666666664
483,3.0,0.010625,-0.140625,0.000320197,51.0
484,3.0,0.011303587134185259,-0.13941969649227212,-0.0031480813860282637,51.333333333333336
485,3.0,0.01111943262054054,-0.14128922392410678,-0.006255175417855268,51.666666666666664
486,3.0,0.010625,-0.140625,-0.0091798,52.0
487,3.0,0.009895252568448755,-0.140346674107579,-0.013846566594842078,52.333333333333336
488,3.0,0.01106207052916923,-0.1411774384929926,-0.015582940494345485,52.666666666666664
489,3.0,0.01,-0.13875,-0.0181798,53.0
490,3.0,0.0019463569805117543,-0.14221043268482308,-0.017720335178567297,53.333333333333336
491,3.0,-0.006530332863175822,-0.14481518837311863,-0.018794763333377387,53.666666666666664
492,3.0,-0.0147833,-0.149647,-0.02,54.0
493,3.0,-0.02435814378683717,-0.15372807848929712,-0.019985803156095078,54.333333333333336
494,3.0,-0.035345367528663046,-0.15915810775913478,-0.019080619893127548,54.666666666666664
495,3.0,-0.0452132,-0.163171,-0.02,55.0
496,3.0,-0.12974813382403624,-0.2505827897463303,-0.020588033605373503,55.333333333333336
497,3.0,-0.21329314803527513,-0.33877411763974996,-0.01876196558704295,55.666666666666664
498,4.0,-0.300625,-0.42700000000000005,-0.019375,0.0
499,4.0,-0.30089042364259044,-0.4164150134088837,-0.018385138118945574,0.3333333333333333
500,4.0,-0.3009362716056088,-0.40435807985685635,-0.01987222427065628,0.6666666666666666
501,4.0,-0.300625,-0.395014,-0.019375,1.0
502,4.0,-0.30073863540080603,-0.3839192985927808,-0.020286751130269814,1.3333333333333333
503,4.0,-0.2991243133468864,-0.37179388326458335,-0.01882013322154136,1.6666666666666665
504,4.0,-0.300625,-0.363027,-0.019375,2.0
505,4.0,-0.3006998459493048,-0.3543999634872424,-0.01953862790539596,2.3333333333333335
506,4.0,-0.29948281775326757,-0.34091780949386263,-0.020737656571003803,2.6666666666666665
507,4.0,-0.300625,-0.33104100000000003,-0.019375,3.0
508,4.0,-0.2999127240093425,-0.31479191715944554,-0.01885668661106956,3.3333333333333335
509,4.0,-0.2998304657027505,-0.3061253694711763,-0.018570189885655945,3.6666666666666665
510,4.0,-0.300625,-0.292727,-0.019375,4.0
511,4.0,-0.3015007401455715,-0.28155126104334854,-0.01724790873729776,4.333333333333333
512,4.0,-0.29968916435386334,-0.2726643209281861,-0.019023059568981468,4.666666666666667
513,4.0,-0.300625,-0.26074,-0.019375,5.0
514,4.0,-0.3009036234718573,-0.24751345004652187,-0.01831287577235776,5.333333333333333
515,4.0,-0.2999696861589844,-0.23405562712479094,-0.020068853348231358,5.666666666666667
516,4.0,-0.300625,-0.22242699999999999,-0.019375,6.0
517,4.0,-0.30018629862103124,-0.21259542510720555,-0.02146669655618778,6.333333333333333
518,4.0,-0.3002180287679957,-0.20196055053680084,-0.018995738875315485,6.666666666666667
519,4.0,-0.300625,-0.19044,-0.019375,7.0
520,4.0,-0.3017261875495671,-0.1785123101842565,-0.020808020942147037,7.333333333333333
521,4.0,-0.301068493633682,-0.16647248599971648,-0.01918630932082905,7.666666666666667
522,4.0,-0.300625,-0.154939,-0.019375,8.0
523,4.0,-0.3001201945153207,-0.13931731581915324,-0.020368324874394442,8.333333333333334
524,4.0,-0.3009461104141548,-0.12762521634762677,-0.018415798651934854,8.666666666666666
525,4.0,-0.300625,-0.11662499999999999,-0.019375,9.0
526,4.0,-0.2994588814333414,-0.1041405139680053,-0.019684558345604224,9.333333333333334
527,4.0,-0.2986481580244011,-0.08980707154683006,-0.020748661969442292,9.666666666666666
528,4.0,-0.300625,-0.07831199999999999,-0.019375,10.0
529,4.0,-0.30156081297962894,-0.06629709801867974,-0.020216021327448316,10.333333333333334
530,4.0,-0.3016695727145237,-0.0532551996749504,-0.019933553029760208,10.666666666666666
531,4.0,-0.300625,-0.0399985,-0.019375,11.0
532,4.0,-0.3003482137529998,-0.027359832240262012,-0.019119768270033515,11.333333333333334
533,4.0,-0.3003983945147736,-0.02065263897852706,-0.02083788326413566,11.666666666666666
534,4.0,-0.300625,-0.008012,-0.019375,12.0
535,4.0,-0.30128446320826624,0.004990967768153251,-0.018365022495814818,12.333333333333334
536,4.0,-0.3012638922853723,0.017277990915199774,-0.018633872157691335,12.666666666666666
537,4.0,-0.300625,0.0303015,-0.019375,13.0
538,4.0,-0.2991771624029164,0.04393692597435674,-0.01952303489342659,13.333333333333334
539,4.0,-0.30054659925792643,0.0567611244848902,-0.019675459738065903,13.666666666666666
540,4.0,-0.300625,0.06861500000000001,-0.019375,14.0
541,4.0,-0.29538170290701765,0.07625873889338444,-0.01794017978625934,14.333333333333334
542,4.0,-0.29097675792835676,0.0838114068723267,-0.02068295972640001,14.666666666666666
543,4.0,-0.285105,0.0942462,-0.019375,15.0
544,4.0,-0.2775901146018545,0.10084410066322234,-0.019271654839387847,15.333333333333334
545,4.0,-0.2706630370482122,0.10868575344645583,-0.02036064952559632,15.666666666666666
546,4.0,-0.26133,0.115644,-0.019375,16.0
547,4.0,-0.2526463715461464,0.12377214158367189,-0.018668704721024918,16.333333333333332
548,4.0,-0.2410992176631625,0.1330567074640756,-0.01987893822790094,16.666666666666668
549,4.0,-0.232852,0.141274,-0.019375,17.0
550,4.0,-0.22402459353481738,0.15027664918129272,-0.018712435536798636,17.333333333333332
551,4.0,-0.2143544062323167,0.158998259796575,-0.019116817828690003,17.666666666666668
552,4.0,-0.204373,0.166905,-0.019375,18.0
553,4.0,-0.19291773167701048,0.16466590337351086,-0.019171704924142476,18.333333333333332
554,4.0,-0.18411991063857402,0.16487455780037785,-0.01918718383110702,18.666666666666668
555,4.0,-0.173979,0.164139,-0.019375,19.0
556,4.0,-0.16151761459450287,0.16232531873542436,-0.01919301504766406,19.333333333333332
557,4.0,-0.150784781645737,0.15945066933018034,-0.017825792515783215,19.666666666666668
558,4.0,-0.13681,0.154847,-0.019375,20.0
559,4.0,-0.12917532968600884,0.14996667960815338,-0.019037256478024282,20.333333333333332
560,4.0,-0.1181539319736775,0.14449438065162368,-0.01938129022592829,20.666666666666668
561,4.0,-0.10930300000000001,0.140187,-0.019375,21.0
562,4.0,-0.100848419682213,0.13413752773163845,-0.01615531586014876,21.333333333333332
563,4.0,-0.09607649550785657,0.12344423807826152,-0.017625411264178957,21.666666666666668
564,4.0,-0.08668490000000001,0.11756899999999999,-0.019375,22.0
565,4.0,-0.07799239272420345,0.10833461427611478,-0.01934667072625152,22.333333333333332
566,4.0,-0.07091797079605942,0.09782159406574051,-0.019515597686495845,22.666666666666668
567,4.0,-0.0595932,0.0904771,-0.019375,23.0
568,4.0,-0.05603971551095303,0.08179935420771418,-0.016814932845759065,23.333333333333332
569,4.0,-0.049986038549650405,0.0713133473323835,-0.016726189497502757,23.666666666666668
570,4.0,-0.0450778,0.0628882,-0.019375,24.0
571,4.0,-0.043394661632136906,0.0555115045538325,-0.020324908451734885,24.333333333333332
572,4.0,-0.0401838857742821,0.04845392019976256,-0.01794324100256614,24.666666666666668
573,4.0,-0.039375,0.039375,-0.017689200000000002,25.0
574,4.0,-0.038953705191502895,0.03741396459605399,-0.014466020884277106,25.333333333333332
575,4.0,-0.037365729538675486,0.03822133066461688,-0.013524125095441042,25.666666666666668
576,4.0,-0.039375,0.039375,-0.009044149999999999,26.0
577,4.0,-0.038934814244189236,0.03880653219012742,-0.005459157354368906,26.333333333333332
578,4.0,-0.039553775938700804,0.03948241600861923,-0.0020424755214916036,26.666666666666668
579,4.0,-0.039375,0.039375,0.00036084900000000005,27.0
580,4.0,-0.040200301002055634,0.038772585296577226,0.003275623924740139,27.333333333333332
581,4.0,-0.04162555946143164,0.04071734456599221,0.005756967978712807,27.666666666666668
582,4.0,-0.04,0.04125,0.00981085,28.0
583,4.0,-0.040117163938629505,0.04211763989433662,0.012428989686858795,28.333333333333332
584,4.0,-0.04090192507652046,0.040487816436723084,0.014286997033346122,28.666666666666668
585,4.0,-0.04,0.04125,0.0183608,29.0
586,4.0,-0.06402210713046495,0.042184757315374403,0.01877692678286402,29.333333333333332
587,4.0,-0.08905763028821133,0.0412786409227673,0.021642243158894754,29.666666666666668
588,4.0,-0.11270799999999999,0.04125,0.02,30.0
589,4.0,-0.12331358428542337,0.041289516776882355,0.018776421664634606,30.333333333333332
590,4.0,-0.13153855165003336,0.04059316909256434,0.014741886839836365,30.666666666666668
591,4.0,-0.14,0.04125,0.013729199999999999,31.0
592,4.0,-0.13869468170014568,0.041998900168074574,0.010590252684939336,31.333333333333332
593,4.0,-0.14091128301516578,0.04160621792999512,0.00810240895157734,31.666666666666668
594,4.0,-0.14,0.04125,0.0055391500000000005,32.0
595,4.0,-0.1395077422107426,0.04140660613159226,0.002677045056570996,32.333333333333336
596,4.0,-0.14086388047350948,0.040891239926244584,-0.00037681238801738913,32.666666666666664
597,4.0,-0.14,0.04125,-0.00301085,33.0
598,4.0,-0.13945985913444564,0.04148881461206352,-0.006254213252231946,33.333333333333336
599,4.0,-0.14240362695133896,0.0423635609915687,-0.008548038368150004,33.666666666666664
600,4.0,-0.14,0.04125,-0.012460800000000001,34.0
601,4.0,-0.13777954212564544,0.041159453728097734,-0.01530494296584075,34.333333333333336
602,4.0,-0.13366352578184135,0.03868753467349418,-0.017793336516915635,34.666666666666664
603,4.0,-0.132265,0.036489799999999996,-0.02,35.0
604,4.0,-0.12213957696736855,0.03382265292295656,-0.020718265414903236,35.333333333333336
605,4.0,-0.11138981682489295,0.031201286337261117,-0.020394470218622323,35.666666666666664
606,4.0,-0.103127,0.028165,-0.02,36.0
607,4.0,-0.0943782832071051,0.025155386625283594,-0.01818585778618818,36.333333333333336
608,4.0,-0.08380041974461268,0.023688143292130016,-0.02000210052281366,36.666666666666664
609,4.0,-0.0739904,0.0198401,-0.02,37.0
610,4.0,-0.06267968217983955,0.015502863110108579,-0.019013957398122585,37.333333333333336
611,4.0,-0.05220945702950766,0.011739499441133332,-0.019556031861380125,37.666666666666664
612,4.0,-0.03909,0.00986855,-0.02,38.0
613,4.0,-0.027818261640595095,0.007022734859638568,-0.01993173971273726,38.333333333333336
614,4.0,-0.01795824425238582,0.0022337035480537327,-0.01844716361741805,38.666666666666664
615,4.0,-0.00675105,0.0006288520000000001,-0.02,39.0
616,4.0,-0.004832678713171861,0.0013692793603294331,-0.017414820172898884,39.333333333333336
617,4.0,-0.00413120315884487,0.0017173418204841483,-0.015781928680164047,39.666666666666664
618,4.0,0.0,0.00125,-0.012801100000000001,40.0
619,4.0,-0.00010075768053002076,-0.0005875016517661529,-0.008456362473063748,40.333333333333336
620,4.0,-0.0009760452684197518,-0.001951852857590659,-0.006536093153699634,40.666666666666664
621,4.0,0.0,-0.00125,-0.0033511,41.0
622,4.0,-0.003077929122344146,-0.004109082469324326,0.0003799729308100958,41.333333333333336
623,4.0,0.0009982199892113026,-0.0007455753236182877,0.0030685377265651016,41.666666666666664
624,4.0,0.0,-0.00125,0.005198899999999999,42.0
625,4.0,-0.0003822557220332414,0.00027435939302175843,0.008803465938676676,42.333333333333336
626,4.0,0.0010661940066827374,-0.002217861380583772,0.01036337863334511,42.666666666666664
627,4.0,0.00125,0.0,0.0147389,43.0
628,4.0,-0.0049664290942295275,0.0064622852378279465,0.017412647240430974,43.333333333333336
629,4.0,-0.014055891170053021,0.01831249016500045,0.017949034008430138,43.666666666666664
630,4.0,-0.0197334,0.0263112,0.02125,44.0
631,4.0,-0.025987648520874537,0.04538767681717306,0.020334618081769826,44.333333333333336
632,4.0,-0.02957790931269881,0.060848210007166136,0.01904612055609095,44.666666666666664
633,4.0,-0.035861000000000004,0.08,0.02,45.0
634,4.0,-0.024476353913891177,0.06112609809335562,0.020577906752201374,45.333333333333336
635,4.0,-0.019180549143070987,0.046853046200245385,0.020442965637951574,45.666666666666664
636,4.0,-0.00923747,0.0291939,0.02125,46.0
637,4.0,-0.004868107361898749,0.007177951446152219,0.021198655455201998,46.333333333333336
638,4.0,0.004243196467842289,-0.010585900738342861,0.020862872802921806,46.666666666666664
639,4.0,0.008862100000000001,-0.0320616,0.02125,47.0
640,4.0,0.039274398547129115,-0.03420116215499653,0.02135127695543259,47.333333333333336
641,4.0,0.06934146492333465,-0.037100248050164174,0.02080929467557666,47.666666666666664
642,4.0,0.09863340000000001,-0.038473799999999996,0.02125,48.0
643,4.0,0.10602907424256519,-0.04010325673888125,0.01877627732430426,48.333333333333336
644,4.0,0.11415017042277734,-0.039340405698460694,0.01605145798504293,48.666666666666664
645,4.0,0.12125,-0.04,0.0131421,49.0
646,4.0,0.11898944502853462,-0.040500684250450135,0.00940019105124673,49.333333333333336
647,4.0,0.11802034166788741,-0.0391318773944833,0.008513141367105605,49.666666666666664
648,4.0,0.11875,-0.04,0.00414211,50.0
649,4.0,0.11928029887090368,-0.03981434602290857,3.225368972066371e-05,50.333333333333336
650,4.0,0.11970387591552797,-0.037164884895504235,-0.0021608472143067035,50.666666666666664
651,4.0,0.119375,-0.03875,-0.00485789,51.0
652,4.0,0.1202804441496634,-0.03786896236609648,-0.007381661523895541,51.333333333333336
653,4.0,0.11846720891623332,-0.038592486830510725,-0.010850970851769134,51.666666666666664
654,4.0,0.119375,-0.03875,-0.013857900000000001,52.0
655,4.0,0.11632211119700533,-0.036275374446915684,-0.016449053478627452,52.333333333333336
656,4.0,0.11346420637874187,-0.03349494711470843,-0.01912944380919213,52.666666666666664
657,4.0,0.112082,-0.0328808,-0.020625,53.0
658,4.0,0.10343228448868451,-0.02648322145955902,-0.02120625892181351,53.333333333333336
659,4.0,0.09325346460558953,-0.020886633770498094,-0.021617662809392348,53.666666666666664
660,4.0,0.08487700000000001,-0.013677299999999998,-0.020625,54.0
661,4.0,-0.04389536556180831,-0.15116994214734927,-0.019972299790378543,54.333333333333336
662,4.0,-0.16891255517017836,-0.28804176949030674,-0.01969898467734377,54.666666666666664
663,5.0,-0.299375,-0.426,-0.020625,0.0
664,5.0,-0.3000100242958614,-0.4153502992996888,-0.01937715316391785,0.3333333333333333
665,5.0,-0.2988777645426403,-0.40215525752936215,-0.022085452617774327,0.6666666666666666
666,5.0,-0.299375,-0.39049799999999996,-0.020625,1.0
667,5.0,-0.30002741570636743,-0.3799945969446121,-0.020597011674923976,1.3333333333333333
668,5.0,-0.2986003442520288,-0.3682109978671447,-0.019342386517656733,1.6666666666666665
669,5.0,-0.299375,-0.3557,-0.020625,2.0
670,5.0,-0.29827063710904456,-0.3450433306498532,-0.019308744067079817,2.3333333333333335
671,5.0,-0.2999549931982196,-0.3339958518650638,-0.01945877553306829,2.6666666666666665
672,5.0,-0.299375,-0.320902,-0.020625,3.0
673,5.0,-0.2997659148740982,-0.3095915748983484,-0.020223765735194788,3.3333333333333335
674,5.0,-0.2968840705425571,-0.29708549577910304,-0.020905034431939813,3.6666666666666665
675,5.0,-0.299375,-0.286103,-0.020625,4.0
676,5.0,-0.2999315733249903,-0.27379625807042407,-0.020352501933283536,4.333333333333333
677,5.0,-0.2994628336938794,-0.2625404861976004,-0.019608158411395838,4.666666666666667
678,5.0,-0.299375,-0.251305,-0.020625,5.0
679,5.0,-0.2997268552365722,-0.2394042755910967,-0.020978827050712533,5.333333333333333
680,5.0,-0.3009173382521259,-0.22727878390976644,-0.0218219894960225,5.666666666666667
681,5.0,-0.299375,-0.21580300000000002,-0.020625,6.0
682,5.0,-0.29925383545122297,-0.20667078331064553,-0.02165625801482325,6.333333333333333
683,5.0,-0.29854609619392636,-0.1914883852764821,-0.02165758967346085,6.666666666666667
684,5.0,-0.299375,-0.181005,-0.020625,7.0
685,5.0,-0.2976403408192115,-0.16823438797701065,-0.020377149986155783,7.333333333333333
686,5.0,-0.2995572930309426,-0.1573110491917524,-0.020717529532056488,7.666666666666667
687,5.0,-0.299375,-0.14585499999999998,-0.020625,8.0
688,5.0,-0.3003614824938486,-0.13406792402185702,-0.020197287482706376,8.333333333333334
689,5.0,-0.30028136511532927,-0.12193608082890676,-0.020597765558104237,8.666666666666666
690,5.0,-0.299375,-0.11035299999999999,-0.020625,9.0
691,5.0,-0.29896221973517306,-0.09946626276772963,-0.02108125400591374,9.333333333333334
692,5.0,-0.3011097935586343,-0.0861434446081875,-0.02149200295673651,9.666666666666666
693,5.0,-0.299375,-0.0748515,-0.020625,10.0
694,5.0,-0.29950427219893017,-0.06259264030874966,-0.021218695961678493,10.333333333333334
695,5.0,-0.29993429286601336,-0.049838679124481367,-0.020616001051257934,10.666666666666666
696,5.0,-0.299375,-0.03935,-0.020625,11.0
697,5.0,-0.30086824253210553,-0.027765640256894198,-0.02174366131910668,11.333333333333334
698,5.0,-0.2984153944434331,-0.0171133255206529,-0.01961171637979934,11.666666666666666
699,5.0,-0.299375,-0.0045515,-0.020625,12.0
700,5.0,-0.3013881655595293,0.006906456560373619,-0.02117094527377096,12.333333333333334
701,5.0,-0.3007177114869929,0.01888029134997101,-0.02023786277810373,12.666666666666666
702,5.0,-0.299375,0.030950000000000002,-0.020625,13.0
703,5.0,-0.29868228379016326,0.04347403356118472,-0.019540131190817843,13.333333333333334
704,5.0,-0.3001594819707587,0.05429910794314484,-0.019772038988554303,13.666666666666666
705,5.0,-0.299375,0.0657485,-0.020625,14.0
706,5.0,-0.2935501968189413,0.07636268631540126,-0.020465722264755817,14.333333333333334
707,5.0,-0.2904596560783258,0.08459801332826225,-0.019700672021883064,14.666666666666666
708,5.0,-0.28430900000000003,0.09328070000000001,-0.020625,15.0
709,5.0,-0.27676608856307355,0.09992188109165362,-0.020579818062726612,15.333333333333334
710,5.0,-0.26751914233296814,0.10916175075688772,-0.02201764081396059,15.666666666666666
711,5.0,-0.258444,0.11656000000000001,-0.020625,16.0
712,5.0,-0.24905479887822993,0.12379932039083867,-0.020704776386189745,16.333333333333332
713,5.0,-0.2402608365255189,0.13407147958628501,-0.02069650955419355,16.666666666666668
714,5.0,-0.232056,0.14030900000000002,-0.020625,17.0
715,5.0,-0.2236457791443245,0.14865101278323867,-0.020305088428268073,17.333333333333332
716,5.0,-0.21413403735056563,0.1547610411911738,-0.020413718855075303,17.666666666666668
717,5.0,-0.20618999999999998,0.16358799999999998,-0.020625,18.0
718,5.0,-0.19659005734454682,0.16368792514966082,-0.022137369060654798,18.333333333333332
719,5.0,-0.1848915648817778,0.16226763306984318,-0.021836134150840097,18.666666666666668
720,5.0,-0.174335,0.16294,-0.020625,19.0
721,5.0,-0.1647187331818222,0.15915887155097833,-0.020467942213367236,19.333333333333332
722,5.0,-0.1501866944235532,0.1569248405957268,-0.020586948644252187,19.666666666666668
723,5.0,-0.140576,0.1545,-0.020625,20.0
724,5.0,-0.13040586019831332,0.14850506315641476,-0.02017666356777166,20.333333333333332
725,5.0,-0.12090371413347442,0.14243944907127115,-0.020116844760598208,20.666666666666668
726,5.0,-0.110722,0.13983800000000002,-0.020625,21.0
727,5.0,-0.10382967569851527,0.13057023742342405,-0.020276544533811548,21.333333333333332
728,5.0,-0.0934564277314398,0.12278920597247897,-0.020529215502897935,21.666666666666668
729,5.0,-0.086116,0.11523199999999999,-0.020625,22.0
730,5.0,-0.07833392647654329,0.10747332973082847,-0.018970685117074105,22.333333333333332
731,5.0,-0.06994020203331311,0.09851462739599452,-0.0216136106767142,22.666666666666668
732,5.0,-0.0610127,0.0901288,-0.020625,23.0
733,5.0,-0.054915787812929016,0.07764531174386008,-0.020602891398680472,23.333333333333332
734,5.0,-0.05148373053597079,0.07039864105905873,-0.02153610321705378,23.666666666666668
735,5.0,-0.045792200000000005,0.060591900000000004,-0.020625,24.0
736,5.0,-0.043873933551837,0.054363614169128986,-0.018943425614986596,24.333333333333332
737,5.0,-0.041268317166227905,0.048428513203219635,-0.017001003530739033,24.666666666666668
738,5.0,-0.040625,0.040625,-0.0161839,25.0
739,5.0,-0.040808059138611394,0.04082010793233895,-0.012907912269713807,25.333333333333332
740,5.0,-0.04136802236115948,0.04118127187188443,-0.010740164587334539,25.666666666666668
741,5.0,-0.040625,0.040625,-0.00658888,26.0
742,5.0,-0.04013542086767271,0.04199797867927977,-0.004018447650635968,26.333333333333332
743,5.0,-0.038212331720879796,0.038438084749691674,0.0012991833791790273,26.666666666666668
744,5.0,-0.039375,0.039375,0.00376612,27.0
745,5.0,-0.03851682281483801,0.03865196885519687,0.00654427906292775,27.333333333333332
746,5.0,-0.039258742983684564,0.038438746214831364,0.01136866145361872,27.666666666666668
747,5.0,-0.039375,0.039375,0.013361099999999999,28.0
748,5.0,-0.0489765623343858,0.03806954825493448,0.016453247294101307,28.333333333333332
749,5.0,-0.05563293021528526,0.039610228318123795,0.01792141608296412,28.666666666666668
750,5.0,-0.0676612,0.039375,0.020625,29.0
751,5.0,-0.09220594498243694,0.039762206399635375,0.018526487829908022,29.333333333333332
752,5.0,-0.11502064669650812,0.03966766447735375,0.019085464914929115,29.666666666666668
753,5.0,-0.139375,0.039375,0.0178289,30.0
754,5.0,-0.13996432175743453,0.03919458394367056,0.015179879633648252,30.333333333333332
755,5.0,-0.13877162547458455,0.04054254415839008,0.011581216547652689,30.666666666666668
756,5.0,-0.140625,0.040625,0.00842388,31.0
757,5.0,-0.14069931033384997,0.04092516995622152,0.0030251874502367957,31.333333333333332
758,5.0,-0.14144776004874476,0.038732575997346835,0.002217842283370521,31.666666666666668
759,5.0,-0.140625,0.040625,-0.0011711199999999999,32.0
760,5.0,-0.14113577702445,0.04251317997605572,-0.00594673320748791,32.333333333333336
761,5.0,-0.1411803742980466,0.04120203416441535,-0.008717849247967068,32.666666666666664
762,5.0,-0.139375,0.040625,-0.0105761,33.0
763,5.0,-0.1381000986240059,0.040069005252349896,-0.012019215760642491,33.333333333333336
764,5.0,-0.1373837750901902,0.040873277678456686,-0.015666422703109386,33.666666666666664
765,5.0,-0.139375,0.040625,-0.0199811,34.0
766,5.0,-0.1272109206449768,0.03730047815072942,-0.01971983449316589,34.333333333333336
767,5.0,-0.11551687416807753,0.033205913052238197,-0.018974881857718225,34.666666666666664
768,5.0,-0.106441,0.029761799999999998,-0.019375,35.0
769,5.0,-0.09435219107446642,0.026523458963021943,-0.018396364243253083,35.333333333333336
770,5.0,-0.08281101215667759,0.022765393975355475,-0.01895781269329422,35.666666666666664
771,5.0,-0.0723058,0.0200088,-0.019375,36.0
772,5.0,-0.06040081884254121,0.018602627200264298,-0.02182597817355573,36.333333333333336
773,5.0,-0.04865717024519919,0.01522565140773194,-0.020643372699197814,36.666666666666664
774,5.0,-0.0381702,0.010255799999999999,-0.019375,37.0
775,5.0,-0.026437602616816443,0.005713543137208946,-0.018598893221710502,37.333333333333336
776,5.0,-0.016103595695451403,0.006430316979555102,-0.019375670106912622,37.666666666666664
777,5.0,-0.00471063,0.0006958839999999999,-0.019375,38.0
778,5.0,-0.0032531203567101015,0.0004859588254596729,-0.015259900537983593,38.333333333333336
779,5.0,-0.0014429673659716077,0.0014662379183966422,-0.01474927153561399,38.666666666666664
780,5.0,0.000625,0.000625,-0.011775800000000001,39.0
781,5.0,0.0010068505012224848,0.0023292643523809553,-0.009070728610935153,39.333333333333336
782,5.0,-0.00031784816787008315,0.0007430012082218374,-0.0052448356945571555,39.666666666666664
783,5.0,-0.000625,0.000625,-0.00218083,40.0
784,5.0,-0.0014116080082450186,0.0010638932277140397,0.00027103429219931137,40.333333333333336
785,5.0,0.002148279023117256,0.0004507523855483578,0.0042550159562957605,40.666666666666664
786,5.0,0.000625,0.000625,0.00741417,41.0
787,5.0,-0.0009464437811755863,0.00018915338970434492,0.0100193013225604,41.333333333333336
788,5.0,0.0018892886006794058,0.0006628746296089549,0.013079844589303323,41.666666666666664
789,5.0,0.000625,0.000625,0.0170092,42.0
790,5.0,-0.012397181998455117,0.018257656595937827,0.0194547437517643,42.333333333333336
791,5.0,-0.024648434178362162,0.0358112015970837,0.018566740255328378,42.666666666666664
792,5.0,-0.038555,0.0524484,0.020625,43.0
793,5.0,-0.03655671282901544,0.07091529313221177,0.02080384488600149,43.333333333333336
794,5.0,-0.03323296142823765,0.0909294825932048,0.021027304061105093,43.666666666666664
795,5.0,-0.0310109,0.109463,0.020625,44.0
796,5.0,-0.032176587786900114,0.14055605528239562,0.020670610226862403,44.333333333333336
797,5.0,-0.03685489408862631,0.17195432492256552,0.020108449483540864,44.666666666666664
798,5.0,-0.036227800000000004,0.203368,0.020625,45.0
799,5.0,-0.03634898296697885,0.2365734805848782,0.020957189802556633,45.333333333333336
800,5.0,-0.040227920686197904,0.26785742900932663,0.020919322925213684,45.666666666666664
801,5.0,-0.0415502,0.29917,0.020625,46.0
802,5.0,-0.04344532807197865,0.33106329287774994,0.01972577008966761,46.333333333333336
803,5.0,-0.04726287083167688,0.36356844220066065,0.021625213459848972,46.666666666666664
804,5.0,-0.0468725,0.394972,0.020625,47.0
805,5.0,-0.046682310205201014,0.40909353382905184,0.020357234763782504,47.333333333333336
806,5.0,-0.049785830135300656,0.42386844649606725,0.01556113124355012,47.666666666666664
807,5.0,-0.049375,0.440625,0.015013199999999999,48.0
808,5.0,-0.04940942045860656,0.44066989192644324,0.012931395735857375,48.333333333333336
809,5.0,-0.048092465493437965,0.44041099346058626,0.009115516184419085,48.666666666666664
810,5.0,-0.049375,0.440625,0.005608180000000001,49.0
811,5.0,-0.04802811675067164,0.43824269449762965,0.0019828026924217732,49.333333333333336
812,5.0,-0.049077560605529195,0.4410563540377287,-0.0008171088810366825,49.666666666666664
813,5.0,-0.049375,0.440625,-0.0037968200000000002,50.0
814,5.0,-0.04881597319122689,0.4392090230781863,-0.007371032963004185,50.333333333333336
815,5.0,-0.050009527648598395,0.4408020397136805,-0.009904916078666346,50.666666666666664
816,5.0,-0.049375,0.440625,-0.0132018,51.0
817,5.0,-0.04990061488649562,0.4340095817075075,-0.015506269532709149,51.333333333333336
818,5.0,-0.05173225873491102,0.43522072916589183,-0.018196615685027315,51.666666666666664
819,5.0,-0.052953200000000006,0.430429,-0.019375,52.0
820,5.0,-0.0562633921401939,0.4184553625260229,-0.019614360749848538,52.333333333333336
821,5.0,-0.05837753685999135,0.4071419089000888,-0.020988788251636577,52.666666666666664
822,5.0,-0.0612008,0.39626,-0.019375,53.0
823,5.0,-0.06482796071637596,0.3824660781326037,-0.01975156044773619,53.333333333333336
824,5.0,-0.0659749330483134,0.37355684566904274,-0.017785726083381883,53.666666666666664
825,5.0,-0.06944840000000001,0.362092,-0.019375,54.0
826,5.0,-0.14586919802836984,0.10024284929750664,-0.01884192628409717,54.333333333333336
827,5.0,-0.22094692869181365,-0.16347248404794815,-0.019765230897251972,54.666666666666664
828,6.0,-0.299375,-0.425,-0.02125,0.0
829,6.0,-0.29889448622713516,-0.41426716776716793,-0.020961144869997006,0.3333333333333333
830,6.0,-0.29947675906279486,-0.40604343114202046,-0.021357155445053264,0.6666666666666666
831,6.0,-0.299375,-0.394364,-0.02125,1.0
832,6.0,-0.29917570301547214,-0.3829720864742602,-0.02255440061278134,1.3333333333333333
833,6.0,-0.3003421384338184,-0.3696151805091009,-0.021040513448019604,1.6666666666666665
834,6.0,-0.299375,-0.35840000000000005,-0.02125,2.0
835,6.0,-0.3013910885834047,-0.3475692939611354,-0.02040323925976675,2.3333333333333335
836,6.0,-0.2984284970558333,-0.338155667331329,-0.02143028658120853,2.6666666666666665
837,6.0,-0.299375,-0.327764,-0.02125,3.0
838,6.0,-0.2976397553954392,-0.3167600253625847,-0.020133422173555442,3.3333333333333335
839,6.0,-0.2991275675776307,-0.307735872176284,-0.023150098401781876,3.6666666666666665
840,6.0,-0.299375,-0.297128,-0.02125,4.0
841,6.0,-0.2987803055139714,-0.2877532785085967,-0.02155528044481767,4.333333333333333
842,6.0,-0.30094252163620844,-0.27677836067562844,-0.022341412826150004,4.666666666666667
843,6.0,-0.299375,-0.266492,-0.02125,5.0
844,6.0,-0.3001055427518855,-0.2559591468667492,-0.02139582416386895,5.333333333333333
845,6.0,-0.30082240206869787,-0.24644093096313327,-0.022263989704397663,5.666666666666667
846,6.0,-0.299375,-0.23585599999999998,-0.02125,6.0
847,6.0,-0.30072065988548274,-0.22472993106275022,-0.02279873759227612,6.333333333333333
848,6.0,-0.29870329817615604,-0.2131698218133355,-0.02152341618830257,6.666666666666667
849,6.0,-0.299375,-0.19989200000000001,-0.02125,7.0
850,6.0,-0.2969708302567932,-0.18812334739299758,-0.021980159079439003,7.333333333333333
851,6.0,-0.29811563139604164,-0.1782527335671274,-0.022094552115259847,7.666666666666667
852,6.0,-0.299375,-0.166592,-0.02125,8.0
853,6.0,-0.2983542472443244,-0.15567652990188757,-0.021628189117054827,8.333333333333334
854,6.0,-0.29903361700265546,-0.14485345207288333,-0.020617068341882636,8.666666666666666
855,6.0,-0.299375,-0.135956,-0.02125,9.0
856,6.0,-0.2989290704002334,-0.12572897496279803,-0.020958111167213946,9.333333333333334
857,6.0,-0.29999293379377373,-0.11574330013276628,-0.019968111798761602,9.666666666666666
858,6.0,-0.299375,-0.10532,-0.02125,10.0
859,6.0,-0.298518810543212,-0.09379453926790844,-0.022412023480313726,10.333333333333334
860,6.0,-0.29980826543991307,-0.08081192351257253,-0.02236598963719598,10.666666666666666
861,6.0,-0.299375,-0.069356,-0.02125,11.0
862,6.0,-0.2998795794235348,-0.05927556980992206,-0.019962396904130826,11.333333333333334
863,6.0,-0.30003131020966056,-0.04492752252812331,-0.02247187231902151,11.666666666666666
864,6.0,-0.299375,-0.033392,-0.02125,12.0
865,6.0,-0.29945169175432246,-0.020135580968944605,-0.020557470514025344,12.333333333333334
866,6.0,-0.2999362978871069,-0.011021349845892352,-0.02072282182432985,12.666666666666666
867,6.0,-0.299375,0.0025719999999999996,-0.02125,13.0
868,6.0,-0.2981649115719742,0.014411554501920474,-0.022071433220267545,13.333333333333334
869,6.0,-0.29845823880641353,0.0254162341892711,-0.021335366553852927,13.666666666666666
870,6.0,-0.299375,0.038536,-0.02125,14.0
871,6.0,-0.29901511812396775,0.04917352780316192,-0.02067841046376394,14.333333333333334
872,6.0,-0.29931833939514774,0.05929594864614106,-0.021022834625518162,14.666666666666666
873,6.0,-0.299375,0.069172,-0.02125,15.0
874,6.0,-0.29324085903815,0.07753935146240687,-0.01950540683407649,15.333333333333334
875,6.0,-0.288644094816682,0.08762071413003056,-0.02042221790500828,15.666666666666666
876,6.0,-0.281393,0.095905,-0.02125,16.0
877,6.0,-0.27130658527311524,0.10333623908700781,-0.020950742134474478,16.333333333333332
878,6.0,-0.26475385693190534,0.11087208327190175,-0.0199752361113209,16.666666666666668
879,6.0,-0.254662,0.119964,-0.02125,17.0
880,6.0,-0.24577481732909978,0.127771826960979,-0.021237545066927734,17.333333333333332
881,6.0,-0.23827978055834018,0.13770376204245582,-0.019855132188182197,17.666666666666668
882,6.0,-0.22793,0.144022,-0.02125,18.0
883,6.0,-0.22089520736076473,0.1503007098720719,-0.02079008162884044,18.333333333333332
884,6.0,-0.21269998352116395,0.15693713058613387,-0.021048630960863457,18.666666666666668
885,6.0,-0.20515799999999998,0.164517,-0.02125,19.0
886,6.0,-0.1942976750677792,0.16461887648082005,-0.02284972505192682,19.333333333333332
887,6.0,-0.1850032962382032,0.16344848500727782,-0.019144551721403294,19.666666666666668
888,6.0,-0.177062,0.16362100000000002,-0.02125,20.0
889,6.0,-0.16736869986057348,0.16088797384206444,-0.02030517270339121,20.333333333333332
890,6.0,-0.15849685444589226,0.1581470787081216,-0.018933447340363355,20.666666666666668
891,6.0,-0.147341,0.156191,-0.02125,21.0
892,6.0,-0.13738872676228428,0.1543068173257177,-0.021878275991935717,21.333333333333332
893,6.0,-0.12851737653083545,0.15165417040295057,-0.02234420613392262,21.666666666666668
894,6.0,-0.118126,0.14724199999999998,-0.02125,22.0
895,6.0,-0.11064739714812462,0.1398650600085601,-0.021731111898859644,22.333333333333332
896,6.0,-0.10136785712054591,0.131734935155148,-0.01873182520512962,22.666666666666668
897,6.0,-0.0945791,0.123695,-0.02125,23.0
898,6.0,-0.08656306821693814,0.116524694855044,-0.020688106390018873,23.333333333333332
899,6.0,-0.07770899594695825,0.10573937243995937,-0.020988659272743408,23.666666666666668
900,6.0,-0.0691487,0.0982648,-0.02125,24.0
901,6.0,-0.06228087049241881,0.0891347584784923,-0.022180149247351594,24.333333333333332
902,6.0,-0.05416517403198684,0.08163042468669637,-0.022311576426587727,24.666666666666668
903,6.0,-0.048461699999999996,0.0712697,-0.02125,25.0
904,6.0,-0.04639269059179239,0.06161567738043425,-0.020262616418191864,25.333333333333332
905,6.0,-0.044764036527449216,0.049950314836151366,-0.022645766863320628,25.666666666666668
906,6.0,-0.040789099999999995,0.0405793,-0.02125,26.0
907,6.0,-0.04138643410955172,0.04149314541491132,-0.016342497280690167,26.333333333333332
908,6.0,-0.04158156931652846,0.041052250047754014,-0.014372904512018777,26.666666666666668
909,6.0,-0.04125,0.040625,-0.011293599999999999,27.0
910,6.0,-0.04271281342389187,0.041228344663219,-0.006199142922905621,27.333333333333332
911,6.0,-0.04000142227182552,0.039341174802517385,-0.004000420497277109,27.666666666666668
912,6.0,-0.04125,0.040625,-0.00157361,28.0
913,6.0,-0.04072919946040271,0.040960453437710036,0.002195993410845254,28.333333333333332
914,6.0,-0.04228572124039371,0.04076365359798359,0.0037136236034751684,28.666666666666668
915,6.0,-0.04125,0.040625,0.00670639,29.0
916,6.0,-0.0441796714587558,0.04045067487886267,0.00818784487730169,29.333333333333332
917,6.0,-0.041669252651934316,0.039326727318248295,0.012024240206630175,29.666666666666668
918,6.0,-0.04125,0.040625,0.015886400000000002,30.0
919,6.0,-0.05905986710988211,0.04005173519674657,0.014906304496055409,30.333333333333332
920,6.0,-0.07739982644613676,0.04298532166885282,0.01856681952240815,30.666666666666668
921,6.0,-0.0942639,0.04125,0.020625,31.0
922,6.0,-0.10891078368485166,0.04151983421024644,0.018989114259613186,31.333333333333332
923,6.0,-0.12312549350273644,0.041087505587093745,0.016750433333372172,31.666666666666668
924,6.0,-0.139375,0.04125,0.0153936,32.0
925,6.0,-0.13860946358305495,0.04059215637057657,0.01202265701815316,32.333333333333336
926,6.0,-0.13795680392614956,0.041598497366629024,0.008974049665371554,32.666666666666664
927,6.0,-0.139375,0.04125,0.00567361,33.0
928,6.0,-0.13814212977783227,0.041846169387193335,0.002920085113545318,33.333333333333336
929,6.0,-0.1387501568911201,0.04218281112392965,-0.0018445106871989947,33.666666666666664
930,6.0,-0.139375,0.04125,-0.00404639,34.0
931,6.0,-0.14058394532831267,0.041678988873171605,-0.007221398560820328,34.333333333333336
932,6.0,-0.13997980987099473,0.039916936310821945,-0.007634418872851909,34.666666666666664
933,6.0,-0.139375,0.04125,-0.013766400000000002,35.0
934,6.0,-0.136308221452649,0.03980572705927183,-0.016986343959834612,35.333333333333336
935,6.0,-0.13360623876867295,0.03973566348621744,-0.018491143774120356,35.666666666666664
936,6.0,-0.129861,0.0358032,-0.019375,36.0
937,6.0,-0.12019725706325715,0.0310110864781581,-0.019848123821460527,36.333333333333336
938,6.0,-0.10910114207908428,0.03088266830298303,-0.0176946682443989,36.666666666666664
939,6.0,-0.0978425,0.026655,-0.019375,37.0
940,6.0,-0.08624476024548697,0.023818009730656065,-0.01952676673930726,37.333333333333336
941,6.0,-0.07468207680926647,0.019118680046043213,-0.020669897675171325,37.666666666666664
942,6.0,-0.0632622,0.0167749,-0.019375,38.0
943,6.0,-0.0535780010741335,0.01363654412041533,-0.018387367852756523,38.333333333333336
944,6.0,-0.04364545026403333,0.011575343850114723,-0.02087336959891408,38.666666666666664
945,6.0,-0.033805,0.00835854,-0.019375,39.0
946,6.0,-0.022644513792680152,0.004619077801172571,-0.018803443934519538,39.333333333333336
947,6.0,-0.011870231700219305,0.002024680239181134,-0.018704840958132636,39.666666666666664
948,6.0,-0.00178622,-0.0007896699999999999,-0.019375,40.0
949,6.0,-0.00023644171251209966,-0.0008161115688917296,-0.015371428929714168,40.333333333333336
950,6.0,0.00030619794824591096,3.465201764914357e-05,-0.013278028842267675,40.666666666666664
951,6.0,0.000625,0.00125,-0.011855599999999999,41.0
952,6.0,0.001378895961449619,0.0004388841332527057,-0.009499579078989158,41.333333333333336
953,6.0,-0.00045286587218444435,0.0003765034807811631,-0.008578696025970287,41.666666666666664
954,6.0,0.000625,0.00125,-0.0035755599999999998,42.0
955,6.0,5.921198590245916e-05,0.0018989781300658335,-0.000609703059186148,42.333333333333336
956,6.0,0.001872552738037262,0.002817953030564371,0.002413417140947788,42.666666666666664
957,6.0,0.000625,0.00125,0.00470444,43.0
958,6.0,0.002697165154159407,-0.00030769402826828643,0.007377018580295119,43.333333333333336
959,6.0,0.0010960973851044207,0.0012821142111582827,0.012512795761346281,43.666666666666664
960,6.0,0.000625,0.00125,0.0137044,44.0
961,6.0,-0.007221794929922971,0.005838424921675713,0.0135627654688955,44.333333333333336
962,6.0,-0.009047866096962424,0.014635243251719143,0.015557351771753746,44.666666666666664
963,6.0,-0.0161467,0.0194456,0.019375,45.0
964,6.0,-0.021644399994772197,0.03750506296395055,0.018623229030273802,45.333333333333336
965,6.0,-0.03248269998851501,0.05933477301103609,0.019726354432270984,45.666666666666664
966,6.0,-0.039980600000000005,0.07875,0.02,46.0
967,6.0,-0.029145611280325882,0.0620015723477192,0.01882038279921295,46.333333333333336
968,6.0,-0.019290457845092375,0.04501939753653399,0.019942599666307712,46.666666666666664
969,6.0,-0.0077833,0.0302042,0.019375,47.0
970,6.0,-0.01513877722528086,-0.002323405214846225,0.019134523703690277,47.333333333333336
971,6.0,-0.02091026755675106,-0.033731114005864704,0.018100182720708204,47.666666666666664
972,6.0,-0.0284456,-0.0657179,0.019375,48.0
973,6.0,-0.02963265440603766,-0.09332695437405719,0.020452327545337268,48.333333333333336
974,6.0,-0.028283421751478573,-0.11591684311239367,0.019350544766437605,48.666666666666664
975,6.0,-0.029861,-0.14125,0.02,49.0
976,6.0,-0.019466265479896543,-0.1403217835914101,0.019001218357427296,49.333333333333336
977,6.0,-0.003428712908111517,-0.14150157196242882,0.016275951310438064,49.666666666666664
978,6.0,0.009375,-0.14125,0.014923599999999999,50.0
979,6.0,0.009683301501324794,-0.1412873351445815,0.01122313105744882,50.333333333333336
980,6.0,0.00941188789612813,-0.13944576428409966,0.009286149073677443,50.666666666666664
981,6.0,0.009375,-0.14125,0.0060136,51.0
982,6.0,0.010286784882352257,-0.14157881214267126,0.005422448861259482,51.333333333333336
983,6.0,0.010404788398235545,-0.14146029490569093,8.563002256444874e-05,51.666666666666664
984,6.0,0.01125,-0.139375,-0.0021764,52.0
985,6.0,0.008406538258377387,-0.13964869008414693,-0.005667156395335594,52.333333333333336
986,6.0,0.009609524099421262,-0.14001260723581424,-0.009441829201281185,52.666666666666664
987,6.0,0.009375,-0.14125,-0.011086400000000001,53.0
988,6.0,0.009779722979906152,-0.14132919986407924,-0.013580665824915319,53.333333333333336
989,6.0,0.00958238564205165,-0.13924222998785352,-0.017996786374605216,53.666666666666664
990,6.0,0.009375,-0.14125,-0.0199964,54.0
991,6.0,-0.0015242921017193304,-0.14433102446390214,-0.019217239693537447,54.333333333333336
992,6.0,-0.009639981046912579,-0.14905454795152084,-0.020559133838767178,54.666666666666664
993,6.0,-0.0209254,-0.152377,-0.019375,55.0
994,6.0,-0.11302945964637802,-0.23129520715489227,-0.02019055467480089,55.333333333333336
995,6.0,-0.20690326235950304,-0.311676112757036,-0.017757945333417444,55.666666666666664
996,7.0,-0.299375,-0.38885,-0.02,1.0
997,7.0,-0.29999959142976274,-0.3780589460957529,-0.02116633889342788,1.3333333333333333
998,7.0,-0.29972591074213284,-0.36507586667435693,-0.019569408579430885,1.6666666666666665
999,7.0,-0.299375,-0.35369999999999996,-0.02,2.0
1000,7.0,-0.29973754664762425,-0.3402360299156839,-0.019446158904933238,2.3333333333333335
1001,7.0,-0.29975521155556356,-0.3296898434668794,-0.021774099502207375,2.6666666666666665
1002,7.0,-0.299375,-0.31855,-0.02,3.0
1003,7.0,-0.2995631519776515,-0.30674451481080617,-0.018610987541687454,3.3333333333333335
1004,7.0,-0.2999713805223485,-0.2933051541733832,-0.019767100371082726,3.6666666666666665
1005,7.0,-0.299375,-0.2834,-0.02,4.0
1006,7.0,-0.29852753111063557,-0.2717029442843964,-0.020453393126609466,4.333333333333333
1007,7.0,-0.29760974551639163,-0.2579387286230014,-0.020116321778894195,4.666666666666667
1008,7.0,-0.299375,-0.24825,-0.02,5.0
1009,7.0,-0.2986708453473246,-0.23670105100144948,-0.020665476175584892,5.333333333333333
1010,7.0,-0.2977391808927632,-0.22481933812096852,-0.018679070193318572,5.666666666666667
1011,7.0,-0.299375,-0.21309999999999998,-0.02,6.0
1012,7.0,-0.2982327742274035,-0.2010110902874599,-0.020788720787901213,6.333333333333333
1013,7.0,-0.2993861084499006,-0.18829645835435446,-0.020243933584295302,6.666666666666667
1014,7.0,-0.299375,-0.17795000000000002,-0.02,7.0
1015,7.0,-0.3008245325814945,-0.16646962001816573,-0.017383142056198665,7.333333333333333
1016,7.0,-0.2997302579893202,-0.15517103162549634,-0.020820731951714765,7.666666666666667
1017,7.0,-0.299375,-0.14279999999999998,-0.02,8.0
1018,7.0,-0.29886605206404815,-0.13172019341933017,-0.01936732049327475,8.333333333333334
1019,7.0,-0.2978511414172624,-0.12067830472306082,-0.021002814425744816,8.666666666666666
1020,7.0,-0.299375,-0.10765000000000001,-0.02,9.0
1021,7.0,-0.29734749914792197,-0.09751087982727856,-0.019450594747920446,9.333333333333334
1022,7.0,-0.29726663783996327,-0.08396286183010088,-0.021086248700666804,9.666666666666666
1023,7.0,-0.299375,-0.0725,-0.02,10.0
1024,7.0,-0.29798250089700645,-0.06079990580554443,-0.020474595837436268,10.333333333333334
1025,7.0,-0.2989732735659536,-0.04915326995431356,-0.018137132233679357,10.666666666666666
1026,7.0,-0.299375,-0.03735,-0.02,11.0
1027,7.0,-0.2986255826242214,-0.024065587435481036,-0.02033211953784193,11.333333333333334
1028,7.0,-0.2989614662786791,-0.014564954444521347,-0.01935029121174384,11.666666666666666
1029,7.0,-0.299375,-0.0022,-0.02,12.0
1030,7.0,-0.2975386098780046,0.009479012938144269,-0.01918567963626629,12.333333333333334
1031,7.0,-0.2976658292112147,0.022436877763821254,-0.021884255958172352,12.666666666666666
1032,7.0,-0.299375,0.03295,-0.02,13.0
1033,7.0,-0.29822786704724213,0.04500149623513193,-0.021215860581446408,13.333333333333334
1034,7.0,-0.29994333332433654,0.0566070280532062,-0.020726612056272457,13.666666666666666
1035,7.0,-0.299375,0.0681,-0.02,14.0
1036,7.0,-0.29357408924044337,0.07834603253917301,-0.01893504810392676,14.333333333333334
1037,7.0,-0.28771230572981965,0.08775300240910613,-0.01920826024881065,14.666666666666666
1038,7.0,-0.2823,0.09508889999999999,-0.02,15.0
1039,7.0,-0.27566910682578394,0.10459438422799801,-0.02052678904360238,15.333333333333334
1040,7.0,-0.2652044525989641,0.10903497415390641,-0.018980016017261205,15.666666666666666
1041,7.0,-0.256174,0.118603,-0.02,16.0
1042,7.0,-0.24542690418115307,0.12746830797469796,-0.021055688651180838,16.333333333333332
1043,7.0,-0.23943501441938767,0.13205291337399758,-0.02074225549906696,16.666666666666668
1044,7.0,-0.230047,0.142117,-0.02,17.0
1045,7.0,-0.22133471424743514,0.15082322450887495,-0.020607973533946486,17.333333333333332
1046,7.0,-0.2126475053269592,0.15750422312378926,-0.02165395553545061,17.666666666666668
1047,7.0,-0.20392,0.16563099999999997,-0.02,18.0
1048,7.0,-0.19355184761152341,0.16366380448558876,-0.019343634263135387,18.333333333333332
1049,7.0,-0.18031768136274334,0.16277876997585383,-0.01853020129855595,18.666666666666668
1050,7.0,-0.17171299999999998,0.162284,-0.02,19.0
1051,7.0,-0.16270724255342073,0.1587865197443298,-0.020014435394190917,19.333333333333332
1052,7.0,-0.14778129352186553,0.15576920158602908,-0.019656440098250128,19.666666666666668
1053,7.0,-0.137613,0.153759,-0.02,20.0
1054,7.0,-0.12837479322766288,0.14920104586283692,-0.019042350807073557,20.333333333333332
1055,7.0,-0.11691312613967196,0.14140752517889635,-0.020280418836928858,20.666666666666668
1056,7.0,-0.10831400000000001,0.13743,-0.02,21.0
1057,7.0,-0.09990177893916936,0.12891384598226463,-0.02075131820179767,21.333333333333332
1058,7.0,-0.09211653036207736,0.12090686506461862,-0.02035196158213526,21.666666666666668
1059,7.0,-0.0834591,0.11257500000000001,-0.02,22.0
1060,7.0,-0.07432503368726603,0.10420959316917883,-0.01854737645523093,22.333333333333332
1061,7.0,-0.06638872516744765,0.09374308047759904,-0.02082981471734807,22.666666666666668
1062,7.0,-0.0586043,0.0877204,-0.02,23.0
1063,7.0,-0.051982320101618885,0.07784143562007946,-0.02072885793650668,23.333333333333332
1064,7.0,-0.049538103541919946,0.06596847200811227,-0.019296331877255532,23.666666666666668
1065,7.0,-0.044880899999999994,0.0569466,-0.02,24.0
1066,7.0,-0.04402568406617744,0.05111921133092983,-0.021122143405224336,24.333333333333332
1067,7.0,-0.04070035527075795,0.0464432215783904,-0.016215519892512898,24.666666666666668
1068,7.0,-0.04,0.040625,-0.0152633,25.0
1069,7.0,-0.04065358992797722,0.04056412968415994,-0.010983065115823563,25.333333333333332
1070,7.0,-0.03870455600130917,0.04156218421953429,-0.00795543026734338,25.666666666666668
1071,7.0,-0.04,0.040625,-0.0057633400000000005,26.0
1072,7.0,-0.040457009997265356,0.03996649843333684,-0.0011346506099011847,26.333333333333332
1073,7.0,-0.040253229893509136,0.040033208825293175,0.00022024300694176158,26.666666666666668
1074,7.0,-0.04,0.039375,0.00373666,27.0
1075,7.0,-0.040838382277773214,0.040783335769379925,0.008048285588058103,27.333333333333332
1076,7.0,-0.03964627635052244,0.0387438368326097,0.009226119433997195,27.666666666666668
1077,7.0,-0.04,0.04,0.0137367,28.0
1078,7.0,-0.0532710411634075,0.03848085760832296,0.0158583531766537,28.333333333333332
1079,7.0,-0.06625673222868693,0.03831941572530228,0.01857462749916876,28.666666666666668
1080,7.0,-0.0773666,0.04,0.02,29.0
1081,7.0,-0.09829452911339943,0.040040409798449285,0.019284779337732656,29.333333333333332
1082,7.0,-0.11917172668667923,0.039058800950434264,0.017256780608113795,29.666666666666668
1083,7.0,-0.14,0.04,0.0162633,30.0
1084,7.0,-0.14123109907227654,0.037591101127391564,0.012985607613931636,30.333333333333332
1085,7.0,-0.14101782294231788,0.03942708001997909,0.011982214586286406,30.666666666666668
1086,7.0,-0.14,0.039375,0.00676334,31.0
1087,7.0,-0.14037553614353823,0.039165994310321944,0.004053391169168127,31.333333333333332
1088,7.0,-0.1413039319782659,0.039859682935100796,-0.00041699128991260577,31.666666666666668
1089,7.0,-0.14,0.039375,-0.00273666,32.0
1090,7.0,-0.13902618597545113,0.0391903581588191,-0.006512372541385546,32.333333333333336
1091,7.0,-0.13977412950595494,0.0402247705815019,-0.009313590925454439,32.666666666666664
1092,7.0,-0.14,0.04,-0.0127367,33.0
1093,7.0,-0.13709144610805638,0.03872817222405908,-0.013947197747375087,33.333333333333336
1094,7.0,-0.1336610329601824,0.03896692366365272,-0.01673118433828591,33.666666666666664
1095,7.0,-0.13026400000000002,0.0372183,-0.02,34.0
1096,7.0,-0.11807338506610243,0.03415129181150952,-0.020631802245654727,34.333333333333336
1097,7.0,-0.1064835212793225,0.029703455489563785,-0.01935543906275708,34.666666666666664
1098,7.0,-0.0946876,0.0270536,-0.02,35.0
1099,7.0,-0.08338282208783972,0.022337292446427057,-0.01934225689714908,35.333333333333336
1100,7.0,-0.07241707641999413,0.019851388365260035,-0.019454248007402444,35.666666666666664
1101,7.0,-0.0591112,0.0168889,-0.02,36.0
1102,7.0,-0.04662737033770479,0.011992792158420768,-0.017529511925672196,36.333333333333336
1103,7.0,-0.035280768031799865,0.008502633373823745,-0.0210978434329564,36.666666666666664
1104,7.0,-0.023534799999999998,0.00672423,-0.02,37.0
1105,7.0,-0.017112738680827244,0.004559279894356856,-0.019942572196664003,37.333333333333336
1106,7.0,-0.006371961537295241,0.002407702759573199,-0.01738939069340317,37.666666666666664
1107,7.0,0.0,0.0,-0.0166153,38.0
1108,7.0,0.0006919073912129922,-0.00010103887182047938,-0.014064971668701146,38.333333333333336
1109,7.0,-0.00011175156631453679,-0.0010428646730563265,-0.010215758304406932,38.666666666666664
1110,7.0,0.0,0.0,-0.00661529,39.0
1111,7.0,0.0007064381746955568,-0.0005827859859039831,-0.0007285637833305729,39.333333333333336
1112,7.0,-0.0014223575536812729,-0.0001632816227982457,0.000512449920556049,39.666666666666664
1113,7.0,0.0,0.0,0.0033847100000000004,40.0
1114,7.0,-0.0029604408580959827,0.0007563221567552269,0.005286320530075822,40.333333333333336
1115,7.0,0.0024843914716741605,0.0012628872526161184,0.009802927864756259,40.666666666666664
1116,7.0,0.0,0.0,0.013384700000000001,41.0
1117,7.0,-0.005882922566078004,0.007925868116340102,0.016301943649223213,41.333333333333336
1118,7.0,-0.013726042785859018,0.019974744931112155,0.01691420246689718,41.666666666666664
1119,7.0,-0.020308299999999998,0.0270777,0.02,42.0
1120,7.0,-0.025324230763460173,0.04861585264186015,0.022103550521890458,42.333333333333336
1121,7.0,-0.02807335965552125,0.06537807071555307,0.02111095245726391,42.666666666666664
1122,7.0,-0.030213399999999998,0.08384119999999999,0.02,43.0
1123,7.0,-0.03253973842178289,0.11790734296036695,0.018349409640877227,43.333333333333336
1124,7.0,-0.033948578774481916,0.14894121513940936,0.021328565137836177,43.666666666666664
1125,7.0,-0.0357604,0.18368700000000002,0.02,44.0
1126,7.0,-0.03823187180710695,0.21560705335637995,0.02080847340271188,44.333333333333336
1127,7.0,-0.03957078579809204,0.2498692540785601,0.020938354849377415,44.666666666666664
1128,7.0,-0.0413074,0.28353300000000004,0.02,45.0
1129,7.0,-0.04331554380178979,0.31537736799166344,0.02031958798822912,45.333333333333336
1130,7.0,-0.04402827648377546,0.34948560216159097,0.01820525328672402,45.666666666666664
1131,7.0,-0.0468544,0.38337899999999997,0.02,46.0
1132,7.0,-0.04728438084365792,0.4031198371682892,0.01725168831752026,46.333333333333336
1133,7.0,-0.048682181366244026,0.4224766777162784,0.01688157529131927,46.666666666666664
1134,7.0,-0.05,0.44,0.0156708,47.0
1135,7.0,-0.04729451196312458,0.44006140216789325,0.013864427441700366,47.333333333333336
1136,7.0,-0.051237584349154194,0.4404452894033306,0.008085360290725442,47.666666666666664
1137,7.0,-0.05,0.44,0.0056708,48.0
1138,7.0,-0.05014885836196773,0.44121268393745205,0.0022788273723702923,48.333333333333336
1139,7.0,-0.04924128559692353,0.4423118105957963,-0.0002334277262896851,48.666666666666664
1140,7.0,-0.05,0.44,-0.0043292,49.0
1141,7.0,-0.04859527848781385,0.44065775808756885,-0.007983676226833481,49.333333333333336
1142,7.0,-0.05176086281452381,0.439192924049369,-0.010329551279515313,49.666666666666664
1143,7.0,-0.05,0.44,-0.0143292,50.0
1144,7.0,-0.04925218097039191,0.4363768910971177,-0.016222325432913992,50.333333333333336
1145,7.0,-0.047459656174962686,0.4294942370857957,-0.018910593589888888,50.666666666666664
1146,7.0,-0.046241500000000005,0.424429,-0.02,51.0
1147,7.0,-0.04351581863675816,0.41390785244610306,-0.020494046695432394,51.333333333333336
1148,7.0,-0.041021736585412125,0.399833833349405,-0.019961279625845083,51.666666666666664
1149,7.0,-0.037559800000000004,0.38846200000000003,-0.02,52.0
1150,7.0,-0.03516475347815073,0.377114577785136,-0.019219863315793957,52.333333333333336
1151,7.0,-0.030264659868653353,0.3646555798362023,-0.021238324837029424,52.666666666666664
1152,7.0,-0.0288781,0.352495,-0.02,53.0
1153,7.0,-0.02754626890749895,0.34067245436930854,-0.018938512128776782,53.333333333333336
1154,7.0,-0.02349938783027241,0.32834212837916327,-0.020080518155464876,53.666666666666664
1155,7.0,-0.0201964,0.316528,-0.02,54.0
1156,7.0,-0.11368107831341426,0.06886198066116649,-0.020115979639081488,54.333333333333336
1157,7.0,-0.20773138661148793,-0.176583544692018,-0.019518178654451296,54.666666666666664
1158,8.0,-0.3,-0.423,-0.02125,0.0
1159,8.0,-0.3003269030143489,-0.41170742540510474,-0.02162118161180425,0.3333333333333333
1160,8.0,-0.2999665272902607,-0.4017263164892866,-0.02079210185298796,0.6666666666666666
1161,8.0,-0.3,-0.389034,-0.02125,1.0
1162,8.0,-0.3012284835829756,-0.3783228654164448,-0.02212496592056456,1.3333333333333333
1163,8.0,-0.2980111094028697,-0.36733899326041997,-0.020797540907934463,1.6666666666666665
1164,8.0,-0.3,-0.3564,-0.02125,2.0
1165,8.0,-0.30138253252803976,-0.34620439881601317,-0.02040252422528051,2.3333333333333335
1166,8.0,-0.30149515987969805,-0.33525943170084066,-0.02206500616291807,2.6666666666666665
1167,8.0,-0.3,-0.32376600000000005,-0.02125,3.0
1168,8.0,-0.2985093228771022,-0.31106735331586516,-0.021501471977986946,3.3333333333333335
1169,8.0,-0.2998461619982417,-0.30126676677488656,-0.02219858598379798,3.6666666666666665
1170,8.0,-0.3,-0.2898,-0.02125,4.0
1171,8.0,-0.2999044040955397,-0.2780736311518954,-0.020790002836329535,4.333333333333333
1172,8.0,-0.3005007991761713,-0.2690389025703579,-0.02216164059707131,4.666666666666667
1173,8.0,-0.3,-0.255834,-0.02125,5.0
1174,8.0,-0.299425702655283,-0.24453922700001726,-0.020980669451408647,5.333333333333333
1175,8.0,-0.29845506620625356,-0.23455963712179312,-0.02068765031309571,5.666666666666667
1176,8.0,-0.3,-0.221868,-0.02125,6.0
1177,8.0,-0.29925454199617746,-0.2107864778028417,-0.02221164328041826,6.333333333333333
1178,8.0,-0.3000828600790097,-0.19805961064269278,-0.021576322467749248,6.666666666666667
1179,8.0,-0.3,-0.18790199999999999,-0.02125,7.0
1180,8.0,-0.3006027550673773,-0.17549374628633588,-0.021068086560970423,7.333333333333333
1181,8.0,-0.2996263788268328,-0.16553813714887597,-0.02209004942311621,7.666666666666667
1182,8.0,-0.3,-0.1566,-0.02125,8.0
1183,8.0,-0.3008360274207758,-0.14547273394969892,-0.02165999211247805,8.333333333333334
1184,8.0,-0.29910710104303795,-0.1358357386251977,-0.021985399692091734,8.666666666666666
1185,8.0,-0.3,-0.12396599999999999,-0.02125,9.0
1186,8.0,-0.30194595298921795,-0.11394050584456168,-0.020078433555074406,9.333333333333334
1187,8.0,-0.297794307057685,-0.10170454393966044,-0.021896365437918813,9.666666666666666
1188,8.0,-0.3,-0.09133200000000001,-0.02125,10.0
1189,8.0,-0.300775971876274,-0.08098296154308637,-0.021402859283037087,10.333333333333334
1190,8.0,-0.29660841077430344,-0.07095460165935916,-0.021129513005439537,10.666666666666666
1191,8.0,-0.3,-0.058698,-0.02125,11.0
1192,8.0,-0.3004790437334854,-0.04839080736585778,-0.022090085651917654,11.333333333333334
1193,8.0,-0.30140624668039123,-0.038402953003181764,-0.021440107170875793,11.666666666666666
1194,8.0,-0.3,-0.026063999999999997,-0.02125,12.0
1195,8.0,-0.3015149383324437,-0.016537391270650275,-0.021109474439951315,12.333333333333334
1196,8.0,-0.2999931286771187,-0.0046631511547277574,-0.021963668258978403,12.666666666666666
1197,8.0,-0.3,0.00657,-0.02125,13.0
1198,8.0,-0.29932236683461183,0.020014913532612328,-0.019792945783507442,13.333333333333334
1199,8.0,-0.30038287503246114,0.030186007470120978,-0.02114464990931811,13.666666666666666
1200,8.0,-0.3,0.040536,-0.02125,14.0
1201,8.0,-0.302404142005943,0.053045751050175755,-0.020892847628573838,14.333333333333334
1202,8.0,-0.29938830542428924,0.06482243686976158,-0.0214065888104716,14.666666666666666
1203,8.0,-0.3,0.074502,-0.02125,15.0
1204,8.0,-0.29214725292610005,0.08444339961972365,-0.019733443647072902,15.333333333333334
1205,8.0,-0.2852409505961899,0.09251888543183572,-0.020670770931577515,15.666666666666666
1206,8.0,-0.277107,0.100603,-0.02125,16.0
1207,8.0,-0.2670017895403067,0.10742335413447397,-0.021304516332430908,16.333333333333332
1208,8.0,-0.2616722532732218,0.11455544720278577,-0.020540539999256,16.666666666666668
1209,8.0,-0.252851,0.12243399999999999,-0.02125,17.0
1210,8.0,-0.2430547472627304,0.1301586399563058,-0.021535812722020337,17.333333333333332
1211,8.0,-0.23572950702083215,0.13790330649249094,-0.020610842494640545,17.666666666666668
1212,8.0,-0.227604,0.14515599999999998,-0.02125,18.0
1213,8.0,-0.21883523422683676,0.15179780164460036,-0.020534670860363015,18.333333333333332
1214,8.0,-0.21231224113319022,0.1614367468121109,-0.020191225306808967,18.666666666666668
1215,8.0,-0.202357,0.167879,-0.02125,19.0
1216,8.0,-0.19148584263816873,0.16762626672418154,-0.02077307163133229,19.333333333333332
1217,8.0,-0.18324023005725312,0.1658741981095288,-0.019911709151853463,19.666666666666668
1218,8.0,-0.173678,0.16341999999999998,-0.02125,20.0
1219,8.0,-0.16145787545117707,0.16111532088939864,-0.021641259304566098,20.333333333333332
1220,8.0,-0.15195542563624745,0.15813856530393633,-0.02102271605083984,20.666666666666668
1221,8.0,-0.140726,0.15518200000000001,-0.02125,21.0
1222,8.0,-0.12997312775579994,0.15156910384528494,-0.020467310699177992,21.333333333333332
1223,8.0,-0.11911857088888077,0.14590403034071506,-0.02056303256762519,21.666666666666668
1224,8.0,-0.10944100000000001,0.139441,-0.02125,22.0
1225,8.0,-0.10132356558976799,0.13211014286289177,-0.019003855434870848,22.333333333333332
1226,8.0,-0.09317425701074858,0.12222289328936133,-0.02253717732874069,22.666666666666668
1227,8.0,-0.08448159999999999,0.114482,-0.02125,23.0
1228,8.0,-0.0749629818512608,0.10638389289531881,-0.018905384175391234,23.333333333333332
1229,8.0,-0.06774382816146166,0.09862908806748659,-0.022482023808085866,23.666666666666668
1230,8.0,-0.0595221,0.0895221,-0.02125,24.0
1231,8.0,-0.05605877999400137,0.08000768785983105,-0.021698583558565347,24.333333333333332
1232,8.0,-0.04877835801865127,0.06826594709511659,-0.023018854397977653,24.666666666666668
1233,8.0,-0.0451089,0.0604354,-0.02125,25.0
1234,8.0,-0.04494373292127879,0.05347626525673675,-0.017245459839254868,25.333333333333332
1235,8.0,-0.04387135988385718,0.044874225015047266,-0.017557088943890572,25.666666666666668
1236,8.0,-0.04125,0.04,-0.0166031,26.0
1237,8.0,-0.04310028293823374,0.03918421135787527,-0.014011430162713882,26.333333333333332
1238,8.0,-0.04442152745626102,0.04216197618060653,-0.01104065050090127,26.666666666666668
1239,8.0,-0.040625,0.04125,-0.00706307,27.0
1240,8.0,-0.04047114081407584,0.04150115850740358,-0.0027453116176013965,27.333333333333332
1241,8.0,-0.04109836088616866,0.04207312648728314,-0.001825279316642748,27.666666666666668
1242,8.0,-0.040625,0.04125,0.00211693,28.0
1243,8.0,-0.03972640337606609,0.04248910440523802,0.0057160977742428815,28.333333333333332
1244,8.0,-0.03962258510964368,0.04321974252528177,0.00980717531383977,28.666666666666668
1245,8.0,-0.040625,0.04125,0.010936900000000001,29.0
1246,8.0,-0.04091436599806052,0.04081640809412883,0.012947423874347334,29.333333333333332
1247,8.0,-0.041684890261018716,0.04051803815081591,0.016758689157560805,29.666666666666668
1248,8.0,-0.04386930000000001,0.04125,0.019375,30.0
1249,8.0,-0.07406167374747026,0.042864873872734056,0.020099821899695038,30.333333333333332
1250,8.0,-0.10432138194195911,0.03969979293409678,0.01844196695262314,30.666666666666668
1251,8.0,-0.134769,0.04125,0.019375,31.0
1252,8.0,-0.13664565198476242,0.03954454806189934,0.016654041719572254,31.333333333333332
1253,8.0,-0.1417809226437311,0.04045100948263072,0.014027568172048553,31.666666666666668
1254,8.0,-0.140625,0.04125,0.0107131,32.0
1255,8.0,-0.14119350635583902,0.04126052480024633,0.006520068944226059,32.333333333333336
1256,8.0,-0.14137279248914647,0.041517468587420565,0.0039067070158400365,32.666666666666664
1257,8.0,-0.14125,0.04,0.00153307,33.0
1258,8.0,-0.14104471735335913,0.03936522424428208,-0.0013853043889186624,33.333333333333336
1259,8.0,-0.1408191646680182,0.04112176828192254,-0.003977409736897787,33.666666666666664
1260,8.0,-0.14125,0.04,-0.00764693,34.0
1261,8.0,-0.14338931271091548,0.03915224561273383,-0.011189755735160574,34.333333333333336
1262,8.0,-0.14244663226717272,0.04056489667637139,-0.01231215907623116,34.666666666666664
1263,8.0,-0.14125,0.04,-0.0171869,35.0
1264,8.0,-0.13408533860423524,0.04012038994862767,-0.01715119134650967,35.333333333333336
1265,8.0,-0.12686991527544003,0.03641873330928785,-0.01754897383447942,35.666666666666664
1266,8.0,-0.12087099999999999,0.0345345,-0.02125,36.0
1267,8.0,-0.11121930504682741,0.03206016049683995,-0.022930553104376982,36.333333333333336
1268,8.0,-0.10132288602081999,0.03038330243122061,-0.021380109451748754,36.666666666666664
1269,8.0,-0.0907732,0.0259352,-0.02125,37.0
1270,8.0,-0.07919040455658935,0.021769031870550393,-0.021487741436371284,37.333333333333336
1271,8.0,-0.06968826310796228,0.02180363089866106,-0.020259735810150503,37.666666666666664
1272,8.0,-0.0581141,0.016604,-0.02125,38.0
1273,8.0,-0.048426158383899534,0.013017587832565096,-0.02059856005271231,38.333333333333336
1274,8.0,-0.03780187802297687,0.012086161859015234,-0.02014825537028828,38.666666666666664
1275,8.0,-0.0280165,0.0080047,-0.02125,39.0
1276,8.0,-0.020700610179267557,0.005324143116706555,-0.021201957362983182,39.333333333333336
1277,8.0,-0.010700443825986556,0.003402365166900753,-0.01906922715142113,39.666666666666664
1278,8.0,-0.00125,0.0,-0.018425,40.0
1279,8.0,-0.0008319146808642183,0.00037528343230561163,-0.01499435682059412,40.333333333333336
1280,8.0,0.001365588809054429,0.00045402743280095135,-0.011615288616907317,40.666666666666664
1281,8.0,0.00125,0.0,-0.00888502,41.0
1282,8.0,0.0013640921772952678,-0.0012483377688441153,-0.005503467141978008,41.333333333333336
1283,8.0,0.001082641300128415,-0.0008368506059337362,-0.0036678174719785342,41.666666666666664
1284,8.0,0.0,-0.00125,0.000654985,42.0
1285,8.0,0.0014063587515464409,0.00012689741743963662,0.002589637822738504,42.333333333333336
1286,8.0,-0.0024968464246446095,-0.0010357926000763452,0.004317050522307478,42.666666666666664
1287,8.0,0.0,-0.00125,0.00884498,43.0
1288,8.0,0.001066661483334433,0.00010185690087966839,0.013389387441660367,43.333333333333336
1289,8.0,0.0006224672575537034,-0.001369207208560915,0.013910109334510505,43.666666666666664
1290,8.0,0.0,-0.00125,0.017935,44.0
1291,8.0,-0.012121557654529973,0.014551201807395612,0.019189532141850995,44.333333333333336
1292,8.0,-0.02591983051808664,0.030205862067203423,0.0199731641723992,44.666666666666664
1293,8.0,-0.037749899999999996,0.0482499,0.02,45.0
1294,8.0,-0.035528074388682204,0.06442125184069859,0.019988048831870144,45.333333333333336
1295,8.0,-0.0345446820578573,0.08229410008498576,0.021459377306008054,45.666666666666664
1296,8.0,-0.032379,0.100287,0.02,46.0
1297,8.0,-0.035408065666290185,0.12527116561386575,0.01902688923123838,46.333333333333336
1298,8.0,-0.036077782593061505,0.15530410825293178,0.019171814474039282,46.666666666666664
1299,8.0,-0.036922,0.182061,0.02,47.0
1300,8.0,-0.03809493483001184,0.2116300060924018,0.021192092824538225,47.333333333333336
1301,8.0,-0.0395523928410112,0.24098749845801581,0.021070668810797916,47.666666666666664
1302,8.0,-0.0418644,0.271024,0.02,48.0
1303,8.0,-0.04368643503374597,0.3012318064388298,0.022153643812078867,48.333333333333336
1304,8.0,-0.043302634851029725,0.33141866439804313,0.021086769128607713,48.666666666666664
1305,8.0,-0.0468567,0.360886,0.02,49.0
1306,8.0,-0.04882659513276741,0.38684075797697964,0.018829895184220544,49.333333333333336
1307,8.0,-0.0498173446306045,0.41322773648615874,0.020776819124053443,49.666666666666664
1308,8.0,-0.05,0.43875,0.018916699999999998,50.0
1309,8.0,-0.05051597669949815,0.44005069833660837,0.016333775569906627,50.333333333333336
1310,8.0,-0.0497567877182751,0.43912315392048723,0.015065684136066338,50.666666666666664
1311,8.0,-0.05,0.43875,0.0107267,51.0
1312,8.0,-0.05009013090438889,0.43811259486864135,0.006335988935990714,51.333333333333336
1313,8.0,-0.05226699561273398,0.43833788668628987,0.005275246113549124,51.666666666666664
1314,8.0,-0.05,0.43875,0.00181669,52.0
1315,8.0,-0.050520655989662495,0.44039183474273547,-0.00023585592415901145,52.333333333333336
1316,8.0,-0.04859661651078736,0.43979237947337735,-0.004522439633987994,52.666666666666664
1317,8.0,-0.05,0.43875,-0.007183310000000001,53.0
1318,8.0,-0.049449235101038484,0.4390247499212956,-0.009453303206569416,53.333333333333336
1319,8.0,-0.048689434534766,0.43890595128383125,-0.013585716542919584,53.666666666666664
1320,8.0,-0.05,0.43875,-0.0161833,54.0
1321,8.0,-0.050803532542928784,0.43287382610946357,-0.017748150558692118,54.333333333333336
1322,8.0,-0.0521744232819854,0.42931025999663375,-0.019307970117303275,54.666666666666664
1323,8.0,-0.0532849,0.421064,-0.02,55.0
1324,8.0,-0.13484968033038142,0.1390666600148628,-0.019235106728611454,55.333333333333336
1325,8.0,-0.21720710737130508,-0.14151495373113293,-0.020547178177696575,55.666666666666664
1326,9.0,-0.299375,-0.42200000000000004,-0.01875,0.0
1327,9.0,-0.2995716895306014,-0.41201028960347363,-0.019573508932005136,0.3333333333333333
1328,9.0,-0.29774179104679044,-0.40217002395632134,-0.019928195778929684,0.6666666666666666
1329,9.0,-0.299375,-0.392363,-0.01875,1.0
1330,9.0,-0.29838006136503115,-0.37989717674481566,-0.01856018111816644,1.3333333333333333
1331,9.0,-0.29904503987392267,-0.3689803659394727,-0.018387233784496623,1.6666666666666665
1332,9.0,-0.299375,-0.3554,-0.01875,2.0
1333,9.0,-0.29971657050790174,-0.3476775769984034,-0.018849463372887933,2.3333333333333335
1334,9.0,-0.2993493759414161,-0.33448486056905136,-0.019012034391958144,2.6666666666666665
1335,9.0,-0.299375,-0.325763,-0.01875,3.0
1336,9.0,-0.2990261649073017,-0.31208734330592075,-0.018191326640572023,3.3333333333333335
1337,9.0,-0.29887707180641976,-0.30113097568044633,-0.019160013479533406,3.6666666666666665
1338,9.0,-0.299375,-0.2888,-0.01875,4.0
1339,9.0,-0.3000160494597374,-0.27579215216504827,-0.019352309725253307,4.333333333333333
1340,9.0,-0.30092537510801126,-0.2645808034930741,-0.018264952409942015,4.666666666666667
1341,9.0,-0.299375,-0.25183700000000003,-0.01875,5.0
1342,9.0,-0.2986777430734184,-0.24056571904120871,-0.01745203076655972,5.333333333333333
1343,9.0,-0.2994511479554098,-0.22704063689778187,-0.017788308179665743,5.666666666666667
1344,9.0,-0.299375,-0.214874,-0.01875,6.0
1345,9.0,-0.29890999987367817,-0.2023192260884665,-0.018796252911780845,6.333333333333333
1346,9.0,-0.2996423130596506,-0.19068006666636086,-0.01876900686828957,6.666666666666667
1347,9.0,-0.299375,-0.177911,-0.01875,7.0
1348,9.0,-0.29989172832598376,-0.16601327287763762,-0.018495802060525285,7.333333333333333
1349,9.0,-0.3006158427991735,-0.1550126066101852,-0.01787242558361868,7.666666666666667
1350,9.0,-0.299375,-0.14494400000000002,-0.01875,8.0
1351,9.0,-0.2997444791088312,-0.13400793306656714,-0.018973587429815683,8.333333333333334
1352,9.0,-0.29957013898258944,-0.12525060444143307,-0.020502372781338873,8.666666666666666
1353,9.0,-0.299375,-0.11530699999999999,-0.01875,9.0
1354,9.0,-0.29965407335950395,-0.10334836374767992,-0.018527489518733998,9.333333333333334
1355,9.0,-0.29950486539210097,-0.08954394162552941,-0.019420445807513106,9.666666666666666
1356,9.0,-0.299375,-0.078344,-0.01875,10.0
1357,9.0,-0.30071288997849344,-0.06429649238373823,-0.018626373058779424,10.333333333333334
1358,9.0,-0.299959491593357,-0.0536939933652042,-0.018395498544034432,10.666666666666666
1359,9.0,-0.299375,-0.041380999999999994,-0.01875,11.0
1360,9.0,-0.2989865511449941,-0.02984882815090951,-0.019029615941254702,11.333333333333334
1361,9.0,-0.3008490523026139,-0.01578892441647126,-0.017077353542937764,11.666666666666666
1362,9.0,-0.299375,-0.004418,-0.01875,12.0
1363,9.0,-0.2996065323777046,0.008048929865062475,-0.018232669533807828,12.333333333333334
1364,9.0,-0.29839988393687833,0.019774418703561728,-0.01918313856924975,12.666666666666666
1365,9.0,-0.299375,0.032545000000000004,-0.01875,13.0
1366,9.0,-0.3000528558213196,0.043421269384555844,-0.020447939631159293,13.333333333333334
1367,9.0,-0.2980771342137103,0.05246365456857034,-0.018124532734168967,13.666666666666666
1368,9.0,-0.299375,0.062182,-0.01875,14.0
1369,9.0,-0.2955723698410492,0.07358578397647175,-0.019139410037260607,14.333333333333334
1370,9.0,-0.28894864643134976,0.08240201671367621,-0.017613712492479575,14.666666666666666
1371,9.0,-0.285352,0.0923428,-0.01875,15.0
1372,9.0,-0.27729709413518105,0.09836416070839232,-0.020615798478060027,15.333333333333334
1373,9.0,-0.2682176069619331,0.1064886330068409,-0.018101661194089538,15.666666666666666
1374,9.0,-0.26183700000000004,0.11350500000000001,-0.01875,16.0
1375,9.0,-0.25117083566669696,0.1227589653750542,-0.019206167012892378,16.333333333333332
1376,9.0,-0.24294097075975446,0.12893484381816153,-0.01760282289780469,16.666666666666668
1377,9.0,-0.234363,0.138232,-0.01875,17.0
1378,9.0,-0.22391400126369293,0.1458275386182319,-0.01758930801098337,17.333333333333332
1379,9.0,-0.21653978318613518,0.15584023945053965,-0.018616363834775926,17.666666666666668
1380,9.0,-0.206889,0.162959,-0.01875,18.0
1381,9.0,-0.19867247604920144,0.16330207480621015,-0.01853020863839992,18.333333333333332
1382,9.0,-0.18810193045974893,0.16382756379630944,-0.018320014691321475,18.666666666666668
1383,9.0,-0.18093599999999999,0.16459,-0.01875,19.0
1384,9.0,-0.1710450162641469,0.16168724979068538,-0.018670445943406843,19.333333333333332
1385,9.0,-0.16114442920138725,0.16091560584196524,-0.020256019362153196,19.666666666666668
1386,9.0,-0.150246,0.156917,-0.01875,20.0
1387,9.0,-0.1387240337396417,0.15202544584936659,-0.019517074350056056,20.333333333333332
1388,9.0,-0.12927518487381406,0.15041623480866392,-0.018001687767921902,20.666666666666668
1389,9.0,-0.11624000000000001,0.145356,-0.01875,21.0
1390,9.0,-0.10773514658640831,0.13537572363212177,-0.01795844578349113,21.333333333333332
1391,9.0,-0.10034434496504364,0.128933634795099,-0.020851902622542547,21.666666666666668
1392,9.0,-0.09151590000000001,0.120632,-0.01875,22.0
1393,9.0,-0.08377373682076793,0.11198590998455674,-0.01886960443280541,22.333333333333332
1394,9.0,-0.0745770200542068,0.10637273289454786,-0.018869995827961897,22.666666666666668
1395,9.0,-0.0698529,0.0989691,-0.01875,23.0
1396,9.0,-0.061403795993851956,0.09264526355444248,-0.01970566920814595,23.333333333333332
1397,9.0,-0.05750024494223824,0.08456639228984691,-0.018561179556743388,23.666666666666668
1398,9.0,-0.0500762,0.077728,-0.01875,24.0
1399,9.0,-0.0486674449255793,0.06967612007844276,-0.019041844944382845,24.333333333333332
1400,9.0,-0.04437395943409133,0.05886830095686156,-0.018643394395441066,24.666666666666668
1401,9.0,-0.0424036,0.0470375,-0.01875,25.0
1402,9.0,-0.04248904288192661,0.045526745278987264,-0.01698981822938448,25.333333333333332
1403,9.0,-0.04005774040817888,0.04164688443504418,-0.01565931959187578,25.666666666666668
1404,9.0,-0.03875,0.040625,-0.0131828,26.0
1405,9.0,-0.03778656291513096,0.0415555619676036,-0.009559703008595386,26.333333333333332
1406,9.0,-0.03834630096684564,0.04190673851256911,-0.007303361274197973,26.666666666666668
1407,9.0,-0.03875,0.040625,-0.0034628,27.0
1408,9.0,-0.03925559878010687,0.039393595797419724,0.0005187237468217996,27.333333333333332
1409,9.0,-0.03949144313519177,0.04082963954875362,0.0017340311859525529,27.666666666666668
1410,9.0,-0.040625,0.03875,0.0065271999999999995,28.0
1411,9.0,-0.03978765986739006,0.03793404710843257,0.009190090556056584,28.333333333333332
1412,9.0,-0.03979328071103736,0.03729159604766442,0.013001371264602669,28.666666666666668
1413,9.0,-0.040625,0.03875,0.0165172,29.0
1414,9.0,-0.056205399527669626,0.03827763277533964,0.01737517923473558,29.333333333333332
1415,9.0,-0.07317167184057638,0.03951849949139483,0.017696242127951907,29.666666666666668
1416,9.0,-0.087972,0.03875,0.019375,30.0
1417,9.0,-0.10569052016065428,0.038504413040025366,0.018103960594510127,30.333333333333332
1418,9.0,-0.12411684099751549,0.03800242654778452,0.017620803526757392,30.666666666666668
1419,9.0,-0.140625,0.03875,0.0153928,31.0
1420,9.0,-0.14132673699792345,0.037825893738983124,0.012162073727422708,31.333333333333332
1421,9.0,-0.14172324760259283,0.03808848323679291,0.01000967005645739,31.666666666666668
1422,9.0,-0.140625,0.03875,0.0068428,32.0
1423,9.0,-0.1390452787775042,0.03828552526525192,0.004859316835101917,32.333333333333336
1424,9.0,-0.1401193102069149,0.03934080182606,0.00029135427380659314,32.666666666666664
1425,9.0,-0.140625,0.03875,-0.0031472,33.0
1426,9.0,-0.14042556138352322,0.03639761800345394,-0.0059259583889863555,33.333333333333336
1427,9.0,-0.1385479354331909,0.038413599819412635,-0.009019946750482195,33.666666666666664
1428,9.0,-0.140625,0.03875,-0.0111572,34.0
1429,9.0,-0.1401558162226668,0.03985555355207266,-0.014604971271549711,34.333333333333336
1430,9.0,-0.13663970843619141,0.03861311477761636,-0.01635832932284729,34.666666666666664
1431,9.0,-0.13653600000000002,0.0403103,-0.020625,35.0
1432,9.0,-0.1275567271870352,0.03814959494795507,-0.022065993058725458,35.333333333333336
1433,9.0,-0.1169479560588931,0.03402612351407276,-0.021792509817427502,35.666666666666664
1434,9.0,-0.106118,0.0316195,-0.020625,36.0
1435,9.0,-0.09565215567078654,0.030307946193638923,-0.0219925254851312,36.333333333333336
1436,9.0,-0.0862446998609983,0.026222708680707748,-0.020243520892523657,36.666666666666664
1437,9.0,-0.0766608,0.0232031,-0.020625,37.0
1438,9.0,-0.0659046930899315,0.019969710654848642,-0.021303002791079967,37.333333333333336
1439,9.0,-0.053404630917448896,0.01694375177238847,-0.020045754159963722,37.666666666666664
1440,9.0,-0.041120000000000004,0.013048599999999999,-0.020625,38.0
1441,9.0,-0.03205284931990095,0.009721493875855174,-0.02033680123273991,38.333333333333336
1442,9.0,-0.021912654896530142,0.005482146003545584,-0.01955725217460284,38.666666666666664
1443,9.0,-0.0116627,0.00463223,-0.020625,39.0
1444,9.0,-0.007592833172261169,0.0031794583993388637,-0.019119506401294124,39.333333333333336
1445,9.0,-0.0050188344454553885,0.0027635289966062237,-0.016961870893397315,39.666666666666664
1446,9.0,-0.000625,-0.00125,-0.0150947,40.0
1447,9.0,-0.0005672958276619303,-0.0017807431087420848,-0.010839820358041579,40.333333333333336
1448,9.0,-0.0006269576112899793,-0.002958567964941548,-0.0085127455582502,40.666666666666664
1449,9.0,-0.000625,-0.00125,-0.005914740000000001,41.0
1450,9.0,-0.0009446899736273253,-0.0007606562229143674,-0.004690176552595367,41.333333333333336
1451,9.0,0.0016808243169339004,-0.001360018431546976,-0.0014904200759793367,41.666666666666664
1452,9.0,0.000625,0.00125,0.00209526,42.0
1453,9.0,0.0003846428591361221,0.0012459920492040386,0.0054603073171267,42.333333333333336
1454,9.0,0.001607462748801745,0.00011534598293645487,0.009870714387584209,42.666666666666664
1455,9.0,0.000625,0.00125,0.011815299999999999,43.0
1456,9.0,0.0014056157449524286,0.0020827193684437263,0.013573857428521269,43.333333333333336
1457,9.0,-0.00040708659957784557,-6.961342576556587e-05,0.017326521968565253,43.666666666666664
1458,9.0,0.00042847,0.00151204,0.020625,44.0
1459,9.0,-0.015546327377561604,0.025665065283460815,0.022838169974730378,44.333333333333336
1460,9.0,-0.03522538078805115,0.05197406405538476,0.020080569378652623,44.666666666666664
1461,9.0,-0.0541115,0.07423199999999999,0.020625,45.0
1462,9.0,-0.03691031716133515,0.07104093848844097,0.020693617737413083,45.333333333333336
1463,9.0,-0.02190052578699412,0.06761328934426744,0.02038295901532986,45.666666666666664
1464,9.0,-0.004122,0.0643167,0.020625,46.0
1465,9.0,-0.010081237970525436,0.03259650894769802,0.019848578387096024,46.333333333333336
1466,9.0,-0.014444834969017705,0.00023768695210735465,0.022039961643618797,46.666666666666664
1467,9.0,-0.021854300000000004,-0.0320485,0.020625,47.0
1468,9.0,-0.029515459268600535,-0.0607389538900605,0.018795458673044215,47.333333333333336
1469,9.0,-0.038009621005504445,-0.08878984582624491,0.02072231218063154,47.666666666666664
1470,9.0,-0.0455349,-0.11887700000000001,0.020625,48.0
1471,9.0,-0.027009371988722265,-0.1264008812931264,0.020166763063760085,48.333333333333336
1472,9.0,-0.009374191374302027,-0.13231982096167014,0.019853301119390668,48.666666666666664
1473,9.0,0.010625,-0.13875,0.0191189,49.0
1474,9.0,0.011598307016143578,-0.1416558575934237,0.01576837838263107,49.333333333333336
1475,9.0,0.009783973207463922,-0.13952692158694507,0.012814571000093023,49.666666666666664
1476,9.0,0.009375,-0.14125,0.0100289,50.0
1477,9.0,0.009189883338064168,-0.14096815130525805,0.005932385819831218,50.333333333333336
1478,9.0,0.010292110754162918,-0.14146529993402399,0.0038063849151062424,50.666666666666664
1479,9.0,0.009375,-0.14125,0.00021891600000000002,51.0
1480,9.0,0.009250436961426948,-0.14162089054594745,-0.0031720108728836563,51.333333333333336
1481,9.0,0.009551502101152529,-0.14101057908205422,-0.005993515762525612,51.666666666666664
1482,9.0,0.009375,-0.14125,-0.00887108,52.0
1483,9.0,0.011134662171990875,-0.14147340005819037,-0.011768955943934558,52.333333333333336
1484,9.0,0.009203208823541222,-0.14227736673294544,-0.014646145298057823,52.666666666666664
1485,9.0,0.009375,-0.14125,-0.0186811,53.0
1486,9.0,0.00022942652896896156,-0.14539386348826122,-0.01982842394981631,53.333333333333336
1487,9.0,-0.008007347709086484,-0.15138919636487844,-0.0205012839591786,53.666666666666664
1488,9.0,-0.0182016,-0.153902,-0.020625,54.0
1489,9.0,-0.11037323277248041,-0.24252310628284451,-0.02146160254139862,54.333333333333336
1490,9.0,-0.20388606693074873,-0.3316527755412812,-0.021303917573000437,54.666666666666664
1491,10.0,-0.29875,-0.42100000000000004,-0.020625,0.0
1492,10.0,-0.2975792455143971,-0.4101560082692416,-0.019403284788087508,0.3333333333333333
1493,10.0,-0.2976764625136809,-0.3979083688759169,-0.020213942364543745,0.6666666666666666
1494,10.0,-0.29875,-0.38770000000000004,-0.020625,1.0
1495,10.0,-0.2986383167926715,-0.3775289324559574,-0.019861597791709457,1.3333333333333333
1496,10.0,-0.29847232089330294,-0.3654753340467453,-0.022864862917624112,1.6666666666666665
1497,10.0,-0.29875,-0.3544,-0.020625,2.0
1498,10.0,-0.2999150431809892,-0.3436496156285965,-0.020186409141586727,2.3333333333333335
1499,10.0,-0.3002766430493212,-0.3319744866243923,-0.018937829160286763,2.6666666666666665
1500,10.0,-0.29875,-0.3211,-0.020625,3.0
1501,10.0,-0.2986272638993023,-0.30973045244190367,-0.020631020531999295,3.3333333333333335
1502,10.0,-0.29809871626408957,-0.3005291578119858,-0.02200364584548746,3.6666666666666665
1503,10.0,-0.29875,-0.2878,-0.020625,4.0
1504,10.0,-0.3003562142276305,-0.27794974747020945,-0.02123909351445219,4.333333333333333
1505,10.0,-0.3012261510970706,-0.264772027509801,-0.01948539991223609,4.666666666666667
1506,10.0,-0.29875,-0.2545,-0.020625,5.0
1507,10.0,-0.2999015663382519,-0.24365192591481216,-0.020633712635756803,5.333333333333333
1508,10.0,-0.2982896262666574,-0.23105916127589546,-0.019907274065029557,5.666666666666667
1509,10.0,-0.29875,-0.2212,-0.020625,6.0
1510,10.0,-0.29779088592339403,-0.21060234041070572,-0.020817639170974206,6.333333333333333
1511,10.0,-0.30020288308736537,-0.19927496744786702,-0.021654747541912683,6.666666666666667
1512,10.0,-0.29875,-0.18789999999999998,-0.020625,7.0
1513,10.0,-0.3003552194535228,-0.17558048285623046,-0.019878189330591198,7.333333333333333
1514,10.0,-0.29885965538170056,-0.16570446913373707,-0.020708341049934985,7.666666666666667
1515,10.0,-0.29875,-0.153934,-0.020625,8.0
1516,10.0,-0.2983377171655825,-0.1431315176327056,-0.01942174693989674,8.333333333333334
1517,10.0,-0.2981479144838735,-0.13151800244917103,-0.021322682945805842,8.666666666666666
1518,10.0,-0.29875,-0.12063399999999999,-0.020625,9.0
1519,10.0,-0.2980887054129524,-0.1100034007264264,-0.021460675509924247,9.333333333333334
1520,10.0,-0.29710479583915583,-0.09876604168419928,-0.020950672715682996,9.666666666666666
1521,10.0,-0.29875,-0.087334,-0.020625,10.0
1522,10.0,-0.29804891387742866,-0.077009850019571,-0.020831239491966073,10.333333333333334
1523,10.0,-0.2992159605219253,-0.06540519585534017,-0.019227016389657577,10.666666666666666
1524,10.0,-0.29875,-0.054034000000000006,-0.020625,11.0
1525,10.0,-0.2964994751186947,-0.04313223447458894,-0.019977479796301687,11.333333333333334
1526,10.0,-0.29911771943085386,-0.030430851069700858,-0.020332189686237623,11.666666666666666
1527,10.0,-0.29875,-0.020734,-0.020625,12.0
1528,10.0,-0.2980477254776107,-0.01020548933044091,-0.02121676166385383,12.333333333333334
1529,10.0,-0.29999503105191666,0.0012295718792815504,-0.019450731040154226,12.666666666666666
1530,10.0,-0.29875,0.012565999999999999,-0.020625,13.0
1531,10.0,-0.30073211749023276,0.02127287248748488,-0.021448082477003395,13.333333333333334
1532,10.0,-0.2994231562021858,0.03700669117347071,-0.020891866438704387,13.666666666666666
1533,10.0,-0.29875,0.045866,-0.020625,14.0
1534,10.0,-0.29935277900157803,0.05690147327752292,-0.020373253653648483,14.333333333333334
1535,10.0,-0.2987435045122366,0.06728279579306967,-0.019011090686798564,14.666666666666666
1536,10.0,-0.29875,0.079166,-0.020625,15.0
1537,10.0,-0.2908126433283866,0.08655625403231218,-0.02074478483520881,15.333333333333334
1538,10.0,-0.2812210330065599,0.09334864138704536,-0.020281340860092815,15.666666666666666
1539,10.0,-0.273794,0.10190300000000001,-0.020625,16.0
1540,10.0,-0.2652678631845336,0.11056901159235884,-0.020684358209988984,16.333333333333332
1541,10.0,-0.25765256990749646,0.11652962390663651,-0.019776319800407626,16.666666666666668
1542,10.0,-0.249043,0.12418,-0.020625,17.0
1543,10.0,-0.24148980232550174,0.1321674846901728,-0.02058838836698033,17.333333333333332
1544,10.0,-0.2320402392528469,0.13831392858212987,-0.01958041456032888,17.666666666666668
1545,10.0,-0.224291,0.146456,-0.020625,18.0
1546,10.0,-0.21605631272669348,0.15425719621293257,-0.02057020837244628,18.333333333333332
1547,10.0,-0.20919632135901683,0.1617466137404497,-0.021063750755983223,18.666666666666668
1548,10.0,-0.19953900000000002,0.168733,-0.020625,19.0
1549,10.0,-0.18888364430283414,0.16424000917598325,-0.020708298531594962,19.333333333333332
1550,10.0,-0.17945357949213273,0.16473890024404167,-0.020340521635711203,19.666666666666668
1551,10.0,-0.170103,0.161237,-0.020625,20.0
1552,10.0,-0.15937874391029846,0.15831874294134196,-0.01921019867893521,20.333333333333332
1553,10.0,-0.14692968448660826,0.1564984313355889,-0.022277519233649245,20.666666666666668
1554,10.0,-0.137797,0.153161,-0.020625,21.0
1555,10.0,-0.12813142376313313,0.1481944093672312,-0.019839470726567946,21.333333333333332
1556,10.0,-0.12008384232453632,0.1417249428400142,-0.02082308778191673,21.666666666666668
1557,10.0,-0.111265,0.139498,-0.020625,22.0
1558,10.0,-0.10358705239311335,0.13252931180199964,-0.02206133784025628,22.333333333333332
1559,10.0,-0.09770807227463105,0.1228728983728626,-0.021703291847344857,22.666666666666668
1560,10.0,-0.0881896,0.11642200000000001,-0.020625,23.0
1561,10.0,-0.0823033823080626,0.10706185447453692,-0.02050376191749248,23.333333333333332
1562,10.0,-0.07181813448886362,0.10079011951888425,-0.020643354402176517,23.666666666666668
1563,10.0,-0.06464299999999999,0.0928752,-0.020625,24.0
1564,10.0,-0.05815691331834303,0.08483654377284164,-0.02095585072266614,24.333333333333332
1565,10.0,-0.056030739573746643,0.07555988646752373,-0.02132857623642361,24.666666666666668
1566,10.0,-0.0482594,0.06788369999999999,-0.020625,25.0
1567,10.0,-0.045832219290772955,0.05853964252307525,-0.019658043009055135,25.333333333333332
1568,10.0,-0.04285668999421898,0.050803641011677704,-0.020214648903548047,25.666666666666668
1569,10.0,-0.040625,0.04125,-0.0196625,26.0
1570,10.0,-0.0420149411204585,0.04101358670128016,-0.016944290839051347,26.333333333333332
1571,10.0,-0.040930599445915525,0.03858124275285006,-0.012263334824028933,26.666666666666668
1572,10.0,-0.039375,0.03875,-0.010482499999999999,27.0
1573,10.0,-0.03935911546354581,0.03892528344490901,-0.007382741278260991,27.333333333333332
1574,10.0,-0.041300961197109895,0.04024815001400462,-0.004218649138076307,27.666666666666668
1575,10.0,-0.03875,0.039375,-0.00148253,28.0
1576,10.0,-0.042136226580643116,0.0400096307288787,0.0004004225242591351,28.333333333333332
1577,10.0,-0.03801067750764756,0.040107197258619005,0.0043288151246366575,28.666666666666668
1578,10.0,-0.03875,0.039375,0.007517470000000001,29.0
1579,10.0,-0.03744473819111025,0.03895940251002492,0.010590264974736209,29.333333333333332
1580,10.0,-0.03927400151492376,0.04038599959077872,0.013551552016973018,29.666666666666668
1581,10.0,-0.03875,0.039375,0.0159775,30.0
1582,10.0,-0.05755608365438963,0.03778291465635116,0.01779459798125885,30.333333333333332
1583,10.0,-0.07772669121536067,0.03931709143866775,0.020113929182404212,30.666666666666668
1584,10.0,-0.09787470000000001,0.039375,0.02125,31.0
1585,10.0,-0.11120863353017095,0.040406473866644435,0.01913878864293175,31.333333333333332
1586,10.0,-0.1237388813967219,0.03964937247606864,0.014492484972011044,31.666666666666668
1587,10.0,-0.13875,0.039375,0.014762500000000001,32.0
1588,10.0,-0.13883273948116845,0.0416114107646147,0.012441436700050117,32.333333333333336
1589,10.0,-0.13745767832218705,0.039372758013202426,0.009060966038396422,32.666666666666664
1590,10.0,-0.13875,0.039375,0.006482529999999999,33.0
1591,10.0,-0.13950685919608113,0.037971324777345515,0.0028384629017473295,33.333333333333336
1592,10.0,-0.13886601249634012,0.03999214441066328,0.00272724983469479,33.666666666666664
1593,10.0,-0.13875,0.039375,-0.0017974699999999998,34.0
1594,10.0,-0.1381872925906342,0.03841737411857318,-0.003494221365704001,34.333333333333336
1595,10.0,-0.13852856611205333,0.03837870209754153,-0.008968308857912383,34.666666666666664
1596,10.0,-0.13875,0.039375,-0.0107975,35.0
1597,10.0,-0.1375108769200042,0.03944138546145565,-0.011981631352309735,35.333333333333336
1598,10.0,-0.13791892262965186,0.03998210977304865,-0.015902460376214785,35.666666666666664
1599,10.0,-0.13875,0.039375,-0.0192575,36.0
1600,10.0,-0.12848092822902013,0.03727565603842395,-0.020049255077644122,36.333333333333336
1601,10.0,-0.12134915958481174,0.035140007481706356,-0.020037765961470232,36.666666666666664
1602,10.0,-0.11013099999999999,0.032116,-0.01875,37.0
1603,10.0,-0.09814603441360072,0.029273510863249207,-0.018533569586264533,37.333333333333336
1604,10.0,-0.09143539710035649,0.026642641442463092,-0.020025012361497247,37.666666666666664
1605,10.0,-0.0806738,0.0236997,-0.01875,38.0
1606,10.0,-0.06957624483060969,0.019479304378046645,-0.018518500062398933,38.333333333333336
1607,10.0,-0.05837032955815533,0.016864298501270608,-0.01714164417052292,38.666666666666664
1608,10.0,-0.048655,0.0145514,-0.01875,39.0
1609,10.0,-0.039762123333656606,0.011189925954204587,-0.018074222684728664,39.333333333333336
1610,10.0,-0.025875519259837554,0.008438083295787772,-0.018860257977009468,39.666666666666664
1611,10.0,-0.0159959,0.00522027,-0.01875,40.0
1612,10.0,-0.010281639611071147,0.0025735746429682398,-0.01829278631065245,40.333333333333336
1613,10.0,-0.005075367877473219,0.0020684975228176523,-0.017589454754902836,40.666666666666664
1614,10.0,0.00125,-0.000625,-0.0163545,41.0
1615,10.0,0.0021915161918082105,-0.0005895844729560547,-0.01027365750928067,41.333333333333336
1616,10.0,0.0020991970889541554,-0.001141639921055172,-0.01038502249202743,41.666666666666664
1617,10.0,0.00125,-0.000625,-0.00807447,42.0
1618,10.0,0.001297903038388472,-0.0023372877020081386,-0.004823552498245155,42.333333333333336
1619,10.0,0.0014953814296090754,-0.0015169810433075773,-0.001214663542566317,42.666666666666664
1620,10.0,0.000625,-0.00125,0.000925525,43.0
1621,10.0,0.0003477814398941843,-0.0012273015352988643,0.003844155486575991,43.333333333333336
1622,10.0,-0.00015993459562675064,-0.003984846971415746,0.0064700594588437315,43.666666666666664
1623,10.0,0.000625,-0.00125,0.0101055,44.0
1624,10.0,-0.00035139074469127103,0.0002404705316510845,0.012932543823220278,44.333333333333336
1625,10.0,-0.00023815187344920395,-0.002121279305695243,0.016489162336000004,44.666666666666664
1626,10.0,0.000625,-0.00125,0.0196455,45.0
1627,10.0,-0.018351495682835253,0.023685109710000263,0.018067021736488463,45.333333333333336
1628,10.0,-0.03349547517130648,0.04698833036645892,0.019644455717505928,45.666666666666664
1629,10.0,-0.050333199999999995,0.0691942,0.019375,46.0
1630,10.0,-0.04350810474613156,0.08919016742947868,0.01986891644248472,46.333333333333336
1631,10.0,-0.03901094389895075,0.10882554970380277,0.019158895172195965,46.666666666666664
1632,10.0,-0.0313644,0.127094,0.019375,47.0
1633,10.0,-0.03370564220129184,0.15342710866457626,0.020508686924198088,47.333333333333336
1634,10.0,-0.03489926253012417,0.17993753977563479,0.019126128902372832,47.666666666666664
1635,10.0,-0.0359074,0.208868,0.019375,48.0
1636,10.0,-0.038765698308274886,0.23782631715923538,0.020371377973563906,48.333333333333336
1637,10.0,-0.03932901488346385,0.26570693913952725,0.018985329174878118,48.666666666666664
1638,10.0,-0.0408498,0.29783000000000004,0.019375,49.0
1639,10.0,-0.04275227758627274,0.3248768030890729,0.01821778498516043,49.333333333333336
1640,10.0,-0.043856242688091795,0.35914129687195495,0.01945189642623027,49.666666666666664
1641,10.0,-0.045892,0.38859,0.019375,50.0
1642,10.0,-0.04758771105692675,0.40666534059155085,0.018235909347223477,50.333333333333336
1643,10.0,-0.049414049097674266,0.42260107541626524,0.01667163105109884,50.666666666666664
1644,10.0,-0.050625,0.44125,0.0161558,51.0
1645,10.0,-0.052359524483714504,0.44116064767389407,0.013487075197051937,51.333333333333336
1646,10.0,-0.04911233976780303,0.441490876344982,0.01178204147639079,51.666666666666664
1647,10.0,-0.050625,0.44125,0.00796583,52.0
1648,10.0,-0.04985813933934164,0.4429917634677873,0.005374640704946431,52.333333333333336
1649,10.0,-0.05135858311474226,0.44201095781404176,0.00046002837922033387,52.666666666666664
1650,10.0,-0.050625,0.44125,-0.0009441720000000001,53.0
1651,10.0,-0.05181910428231718,0.4419557148380328,-0.0039905886377677524,53.333333333333336
1652,10.0,-0.049871709625924236,0.4414355631646982,-0.008050909138225355,53.666666666666664
1653,10.0,-0.050625,0.44125,-0.0100342,54.0
1654,10.0,-0.051425282243739545,0.4424299328497073,-0.012193658886740776,54.333333333333336
1655,10.0,-0.04815198285703403,0.43918736006766945,-0.015152152368169915,54.666666666666664
1656,10.0,-0.050625,0.44125,-0.0191242,55.0
1657,10.0,-0.04942907055858628,0.44147655703575944,-0.019799660104673312,55.333333333333336
1658,10.0,-0.050817566441968866,0.4407447852294092,-0.018922188739008066,55.666666666666664


==> visualization/data1.csv <==
granularity,region_type,region_accuracy,point_accuracy
1,0,0.13157894736842105,"[91.19347564382005, 8.5, 56.127087934436794, 22.005681084665387, 6.726812023536855, 43.829214001622255, 31.196954979612993, 23.90083680543424, 4.924428900898052, 73.66478127300725, 17.95132307101624, 0.0, 39.87793876318083, 41.677331968349414, 24.82438317461282, 27.504545078950134, 92.90452088031023, 48.28301978956991, 51.86520991955976, 20.180436070610565, 21.360009363293827, 0.0, 62.24146527838174, 15.231546211727817, 21.86892772862904, 32.44225639501667, 17.613914953808536, 0.0, 43.289721643826724, 22.561028345356956, 26.73013280924732, 29.832867780352597, 39.131189606246316, 5.522680508593631, 0.0, 15.572411502397436, 4.924428900898052, 45.0, 31.196954979612993, 16.0, 73.66478127300725, 51.86520991955976, 29.832867780352597, 28.178005607210743, 51.657526073167695, 43.900455578501685, 0.0, 11.661903789690601, 4.031128874149275, 13.583077707206124, 9.394147114027968, 99.74592723515082, 16.62077013859466, 12.971121771072847, 26.086394921491163, 76.3053078101386, 0.0, 29.832867780352597, 32.973474187595095, 3.0, 37.1012129181783, 9.394147114027968, 57.62811813689564, 0.0, 0.0, 0.0, 3.0, 44.01136216933077, 10.04987562112089, 4.031128874149275, 51.86520991955976, 6.5, 36.0, 6.726812023536855, 25.238858928247925, 6.519202405202649]"
1,1,0.20652173913043478,"[14.317821063276353, 18.0, 43.407948580876294, 19.313207915827967, 51.86520991955976, 0.0, 5.0, 7.0, 0.0, 30.602287496198713, 15.572411502397436, 45.0, 0.0, 9.656603957913983, 18.200274723201296, 79.66335418497015, 23.90083680543424, 21.914607000811127, 39.11521443121589, 17.755280904564703, 44.52527372178637, 54.94770240874499, 7.0, 42.720018726587654, 45.0, 54.94770240874499, 48.541219597369, 7.0, 14.534441853748634, 5.0, 29.832867780352597, 81.41252974819048, 8.381527307120106, 53.50233639758174, 25.51960031034969, 14.317821063276353, 67.8122407829147, 47.36296021154083, 0.0, 5.656854249492381, 29.832867780352597, 20.940391591371924, 12.0, 34.73110997362451, 15.231546211727817, 23.90083680543424, 9.013878188659973, 36.0, 60.508263898413084, 41.270449476592816, 0.0, 11.313708498984761, 33.97793401606401, 29.71952220342716, 7.0710678118654755, 15.074813431681335, 11.180339887498949, 51.86520991955976, 46.52418725781247, 54.94770240874499, 50.0, 10.977249200050075, 6.800735254367722, 34.38386249390839, 0.0, 17.95132307101624, 36.0, 23.0, 15.572411502397436, 43.829214001622255, 11.313708498984761, 36.0, 0.0, 35.70014005574768, 16.347782724271816, 23.0, 91.56008955871549, 80.049984384758, 43.900455578501685, 23.42007685726074, 31.196954979612993, 36.0, 51.86520991955976, 9.013878188659973, 0.0, 36.0, 58.67282164682384, 25.5, 37.589892258425, 28.50438562747845, 11.280514172678478, 50.0]"
1,2,0.38235294117647056,"[35.6931365951495, 38.27531841800928, 27.730849247724095, 12.206555615733702, 29.068883707497267, 13.45362404707371, 36.0, 73.81734213584231, 12.206555615733702, 10.0, 50.0, 36.6742416417845, 35.6931365951495, 17.46424919657298, 67.23094525588644, 96.93296652842108, 29.410882339705484, 0.0, 0.0, 50.0, 65.11528238439882, 36.6742416417845, 17.46424919657298, 13.45362404707371, 41.593268686170845, 14.560219778561036, 41.593268686170845, 12.206555615733702, 0.0, 0.0, 0.0, 17.46424919657298, 65.11528238439882, 36.0, 0.0, 48.76474136094644, 0.0, 38.27531841800928, 41.593268686170845, 50.0, 13.0, 0.0, 50.0, 12.206555615733702, 60.530983801686226, 0.0, 0.0, 36.235341863986875, 37.48332962798263, 10.0, 13.0, 58.309518948453004, 36.6742416417845, 58.309518948453004, 10.0, 27.730849247724095, 67.23094525588644, 0.0, 35.6931365951495, 13.45362404707371, 27.730849247724095, 0.0, 60.40695324215582, 35.6931365951495, 29.410882339705484, 38.27531841800928, 0.0, 65.11528238439882]"
5,0,0.2261904761904762,"[11.313708498984761, 25.5049014897137, 54.94770240874499, 92.90452088031023, 57.62811813689564, 0.0, 40.0, 18.9010581714358, 76.3053078101386, 22.20923231451281, 23.345235059857504, 2.5, 38.16084380618437, 28.853076092507017, 4.47213595499958, 35.106979363083916, 92.90452088031023, 0.0, 29.832867780352597, 10.965856099730654, 85.58621384311844, 4.924428900898052, 36.47259244967377, 9.340770846134703, 4.272001872658765, 134.78223176665387, 35.106979363083916, 10.965856099730654, 41.76421913552317, 22.090722034374522, 40.0, 31.50396800404673, 25.5049014897137, 9.300537618869138, 23.42007685726074, 0.0, 4.47213595499958, 26.443335644354704, 37.589892258425, 0.0, 22.610838109190027, 34.38386249390839, 37.1012129181783, 51.86520991955976, 16.0, 73.66478127300725, 29.832867780352597, 13.5, 4.924428900898052, 19.13765920900464, 37.589892258425, 28.853076092507017, 9.604686356149273, 89.60050223073529, 0.0, 74.28492444635049, 2.5, 18.172781845386247, 4.272001872658765, 12.509996003196804, 0.0, 29.832867780352597, 5.0, 0.0, 51.86520991955976, 12.175795661885921, 9.924716620639604, 4.272001872658765, 23.90083680543424, 85.57160744078611, 29.832867780352597, 0.0, 41.59627387158614, 19.1049731745428, 13.5, 22.02271554554524, 50.112373721467236, 89.60050223073529, 29.832867780352597, 18.9010581714358, 10.816653826391969, 36.0, 0.0, 44.52527372178637]"
5,1,0.17582417582417584,"[48.56439024635232, 29.88728826775691, 43.407948580876294, 8.381527307120106, 36.5, 41.76421913552317, 14.0089257261219, 0.0, 31.196954979612993, 9.617692030835672, 18.200274723201296, 29.71952220342716, 0.0, 9.656603957913983, 18.200274723201296, 23.0, 1.8027756377319946, 19.313207915827967, 11.313708498984761, 44.52527372178637, 44.52527372178637, 7.0, 31.196954979612993, 29.832867780352597, 28.853076092507017, 23.90083680543424, 74.18389313051722, 56.28943062422998, 10.816653826391969, 50.0, 32.50384592629001, 18.200274723201296, 9.924716620639604, 90.17344398435716, 47.077064479425644, 0.0, 23.42007685726074, 7.0, 4.716990566028302, 5.656854249492381, 36.0, 31.945265689926575, 68.06247130394253, 44.52527372178637, 37.1012129181783, 23.42007685726074, 14.705441169852742, 51.86520991955976, 91.56008955871549, 28.570089254323307, 5.656854249492381, 10.735455276791944, 53.30337700371338, 29.71952220342716, 10.04987562112089, 46.11398920067532, 74.28492444635049, 42.24038352098617, 36.5, 69.42081820318744, 0.0, 48.56439024635232, 68.06247130394253, 35.106979363083916, 17.95132307101624, 0.0, 29.71952220342716, 9.604686356149273, 106.92286939658887, 35.62653505464712, 36.0, 0.0, 81.41252974819048, 48.74679476642541, 29.71952220342716, 68.17074152449862, 15.572411502397436, 40.607881008493905, 37.1012129181783, 9.656603957913983, 0.0, 29.832867780352597, 5.0, 32.44225639501667, 57.62811813689564, 43.289721643826724, 28.853076092507017, 9.604686356149273, 6.264982043070834, 20.524375751773793, 36.5]"
5,2,0.31746031746031744,"[16.55294535724685, 96.93296652842108, 17.88854381999832, 18.027756377319946, 90.52071586106685, 14.422205101855956, 13.45362404707371, 35.6931365951495, 120.90492132250036, 18.027756377319946, 10.0, 45.5411901469428, 0.0, 14.560219778561036, 17.46424919657298, 67.23094525588644, 139.17614738165446, 10.0, 37.0, 45.5411901469428, 14.142135623730951, 111.36426715962351, 151.63442880823604, 17.88854381999832, 14.035668847618199, 5.656854249492381, 54.91812087098393, 33.54101966249684, 37.0, 36.0, 23.430749027719962, 63.97655820689325, 0.0, 51.62363799656123, 10.0, 96.93296652842108, 36.069377593742864, 110.11357772772621, 41.0, 36.235341863986875, 31.064449134018133, 28.160255680657446, 45.5411901469428, 113.21660655575224, 117.90250209389112, 103.0, 44.10215414239989, 14.422205101855956, 10.0, 22.847319317591726, 90.52071586106685, 90.52071586106685, 0.0, 14.866068747318506, 17.88854381999832, 0.0, 14.866068747318506, 37.0, 44.14748010928823, 53.0, 29.410882339705484, 10.770329614269007, 0.0]"


==> visualization/data2-exploaded.csv <==
,granularity,region_type,measurement_type,value
0,1,0,region_accuracy,0.13157894736842105
1,1,0,region_accuracy,0.13157894736842105
2,1,0,region_accuracy,0.13157894736842105
3,1,0,region_accuracy,0.13157894736842105
4,1,0,region_accuracy,0.13157894736842105
5,1,0,region_accuracy,0.13157894736842105
6,1,0,region_accuracy,0.13157894736842105
7,1,0,region_accuracy,0.13157894736842105
8,1,0,region_accuracy,0.13157894736842105
9,1,0,region_accuracy,0.13157894736842105
10,1,0,region_accuracy,0.13157894736842105
11,1,0,region_accuracy,0.13157894736842105
12,1,0,region_accuracy,0.13157894736842105
13,1,0,region_accuracy,0.13157894736842105
14,1,0,region_accuracy,0.13157894736842105
15,1,0,region_accuracy,0.13157894736842105
16,1,0,region_accuracy,0.13157894736842105
17,1,0,region_accuracy,0.13157894736842105
18,1,0,region_accuracy,0.13157894736842105
19,1,0,region_accuracy,0.13157894736842105
20,1,0,region_accuracy,0.13157894736842105
21,1,0,region_accuracy,0.13157894736842105
22,1,0,region_accuracy,0.13157894736842105
23,1,0,region_accuracy,0.13157894736842105
24,1,0,region_accuracy,0.13157894736842105
25,1,0,region_accuracy,0.13157894736842105
26,1,0,region_accuracy,0.13157894736842105
27,1,0,region_accuracy,0.13157894736842105
28,1,0,region_accuracy,0.13157894736842105
29,1,0,region_accuracy,0.13157894736842105
30,1,0,region_accuracy,0.13157894736842105
31,1,0,region_accuracy,0.13157894736842105
32,1,0,region_accuracy,0.13157894736842105
33,1,0,region_accuracy,0.13157894736842105
34,1,0,region_accuracy,0.13157894736842105
35,1,0,region_accuracy,0.13157894736842105
36,1,0,region_accuracy,0.13157894736842105
37,1,0,region_accuracy,0.13157894736842105
38,1,0,region_accuracy,0.13157894736842105
39,1,0,region_accuracy,0.13157894736842105
40,1,0,region_accuracy,0.13157894736842105
41,1,0,region_accuracy,0.13157894736842105
42,1,0,region_accuracy,0.13157894736842105
43,1,0,region_accuracy,0.13157894736842105
44,1,0,region_accuracy,0.13157894736842105
45,1,0,region_accuracy,0.13157894736842105
46,1,0,region_accuracy,0.13157894736842105
47,1,0,region_accuracy,0.13157894736842105
48,1,0,region_accuracy,0.13157894736842105
49,1,0,region_accuracy,0.13157894736842105
50,1,0,region_accuracy,0.13157894736842105
51,1,0,region_accuracy,0.13157894736842105
52,1,0,region_accuracy,0.13157894736842105
53,1,0,region_accuracy,0.13157894736842105
54,1,0,region_accuracy,0.13157894736842105
55,1,0,region_accuracy,0.13157894736842105
56,1,0,region_accuracy,0.13157894736842105
57,1,0,region_accuracy,0.13157894736842105
58,1,0,region_accuracy,0.13157894736842105
59,1,0,region_accuracy,0.13157894736842105
60,1,0,region_accuracy,0.13157894736842105
61,1,0,region_accuracy,0.13157894736842105
62,1,0,region_accuracy,0.13157894736842105
63,1,0,region_accuracy,0.13157894736842105
64,1,0,region_accuracy,0.13157894736842105
65,1,0,region_accuracy,0.13157894736842105
66,1,0,region_accuracy,0.13157894736842105
67,1,0,region_accuracy,0.13157894736842105
68,1,0,region_accuracy,0.13157894736842105
69,1,0,region_accuracy,0.13157894736842105
70,1,0,region_accuracy,0.13157894736842105
71,1,0,region_accuracy,0.13157894736842105
72,1,0,region_accuracy,0.13157894736842105
73,1,0,region_accuracy,0.13157894736842105
74,1,0,region_accuracy,0.13157894736842105
75,1,0,region_accuracy,0.13157894736842105
76,1,1,region_accuracy,0.20652173913043478
77,1,1,region_accuracy,0.20652173913043478
78,1,1,region_accuracy,0.20652173913043478
79,1,1,region_accuracy,0.20652173913043478
80,1,1,region_accuracy,0.20652173913043478
81,1,1,region_accuracy,0.20652173913043478
82,1,1,region_accuracy,0.20652173913043478
83,1,1,region_accuracy,0.20652173913043478
84,1,1,region_accuracy,0.20652173913043478
85,1,1,region_accuracy,0.20652173913043478
86,1,1,region_accuracy,0.20652173913043478
87,1,1,region_accuracy,0.20652173913043478
88,1,1,region_accuracy,0.20652173913043478
89,1,1,region_accuracy,0.20652173913043478
90,1,1,region_accuracy,0.20652173913043478
91,1,1,region_accuracy,0.20652173913043478
92,1,1,region_accuracy,0.20652173913043478
93,1,1,region_accuracy,0.20652173913043478
94,1,1,region_accuracy,0.20652173913043478
95,1,1,region_accuracy,0.20652173913043478
96,1,1,region_accuracy,0.20652173913043478
97,1,1,region_accuracy,0.20652173913043478
98,1,1,region_accuracy,0.20652173913043478
99,1,1,region_accuracy,0.20652173913043478
100,1,1,region_accuracy,0.20652173913043478
101,1,1,region_accuracy,0.20652173913043478
102,1,1,region_accuracy,0.20652173913043478
103,1,1,region_accuracy,0.20652173913043478
104,1,1,region_accuracy,0.20652173913043478
105,1,1,region_accuracy,0.20652173913043478
106,1,1,region_accuracy,0.20652173913043478
107,1,1,region_accuracy,0.20652173913043478
108,1,1,region_accuracy,0.20652173913043478
109,1,1,region_accuracy,0.20652173913043478
110,1,1,region_accuracy,0.20652173913043478
111,1,1,region_accuracy,0.20652173913043478
112,1,1,region_accuracy,0.20652173913043478
113,1,1,region_accuracy,0.20652173913043478
114,1,1,region_accuracy,0.20652173913043478
115,1,1,region_accuracy,0.20652173913043478
116,1,1,region_accuracy,0.20652173913043478
117,1,1,region_accuracy,0.20652173913043478
118,1,1,region_accuracy,0.20652173913043478
119,1,1,region_accuracy,0.20652173913043478
120,1,1,region_accuracy,0.20652173913043478
121,1,1,region_accuracy,0.20652173913043478
122,1,1,region_accuracy,0.20652173913043478
123,1,1,region_accuracy,0.20652173913043478
124,1,1,region_accuracy,0.20652173913043478
125,1,1,region_accuracy,0.20652173913043478
126,1,1,region_accuracy,0.20652173913043478
127,1,1,region_accuracy,0.20652173913043478
128,1,1,region_accuracy,0.20652173913043478
129,1,1,region_accuracy,0.20652173913043478
130,1,1,region_accuracy,0.20652173913043478
131,1,1,region_accuracy,0.20652173913043478
132,1,1,region_accuracy,0.20652173913043478
133,1,1,region_accuracy,0.20652173913043478
134,1,1,region_accuracy,0.20652173913043478
135,1,1,region_accuracy,0.20652173913043478
136,1,1,region_accuracy,0.20652173913043478
137,1,1,region_accuracy,0.20652173913043478
138,1,1,region_accuracy,0.20652173913043478
139,1,1,region_accuracy,0.20652173913043478
140,1,1,region_accuracy,0.20652173913043478
141,1,1,region_accuracy,0.20652173913043478
142,1,1,region_accuracy,0.20652173913043478
143,1,1,region_accuracy,0.20652173913043478
144,1,1,region_accuracy,0.20652173913043478
145,1,1,region_accuracy,0.20652173913043478
146,1,1,region_accuracy,0.20652173913043478
147,1,1,region_accuracy,0.20652173913043478
148,1,1,region_accuracy,0.20652173913043478
149,1,1,region_accuracy,0.20652173913043478
150,1,1,region_accuracy,0.20652173913043478
151,1,1,region_accuracy,0.20652173913043478
152,1,1,region_accuracy,0.20652173913043478
153,1,1,region_accuracy,0.20652173913043478
154,1,1,region_accuracy,0.20652173913043478
155,1,1,region_accuracy,0.20652173913043478
156,1,1,region_accuracy,0.20652173913043478
157,1,1,region_accuracy,0.20652173913043478
158,1,1,region_accuracy,0.20652173913043478
159,1,1,region_accuracy,0.20652173913043478
160,1,1,region_accuracy,0.20652173913043478
161,1,1,region_accuracy,0.20652173913043478
162,1,1,region_accuracy,0.20652173913043478
163,1,1,region_accuracy,0.20652173913043478
164,1,1,region_accuracy,0.20652173913043478
165,1,1,region_accuracy,0.20652173913043478
166,1,1,region_accuracy,0.20652173913043478
167,1,1,region_accuracy,0.20652173913043478
168,1,2,region_accuracy,0.38235294117647056
169,1,2,region_accuracy,0.38235294117647056
170,1,2,region_accuracy,0.38235294117647056
171,1,2,region_accuracy,0.38235294117647056
172,1,2,region_accuracy,0.38235294117647056
173,1,2,region_accuracy,0.38235294117647056
174,1,2,region_accuracy,0.38235294117647056
175,1,2,region_accuracy,0.38235294117647056
176,1,2,region_accuracy,0.38235294117647056
177,1,2,region_accuracy,0.38235294117647056
178,1,2,region_accuracy,0.38235294117647056
179,1,2,region_accuracy,0.38235294117647056
180,1,2,region_accuracy,0.38235294117647056
181,1,2,region_accuracy,0.38235294117647056
182,1,2,region_accuracy,0.38235294117647056
183,1,2,region_accuracy,0.38235294117647056
184,1,2,region_accuracy,0.38235294117647056
185,1,2,region_accuracy,0.38235294117647056
186,1,2,region_accuracy,0.38235294117647056
187,1,2,region_accuracy,0.38235294117647056
188,1,2,region_accuracy,0.38235294117647056
189,1,2,region_accuracy,0.38235294117647056
190,1,2,region_accuracy,0.38235294117647056
191,1,2,region_accuracy,0.38235294117647056
192,1,2,region_accuracy,0.38235294117647056
193,1,2,region_accuracy,0.38235294117647056
194,1,2,region_accuracy,0.38235294117647056
195,1,2,region_accuracy,0.38235294117647056
196,1,2,region_accuracy,0.38235294117647056
197,1,2,region_accuracy,0.38235294117647056
198,1,2,region_accuracy,0.38235294117647056
199,1,2,region_accuracy,0.38235294117647056
200,1,2,region_accuracy,0.38235294117647056
201,1,2,region_accuracy,0.38235294117647056
202,1,2,region_accuracy,0.38235294117647056
203,1,2,region_accuracy,0.38235294117647056
204,1,2,region_accuracy,0.38235294117647056
205,1,2,region_accuracy,0.38235294117647056
206,1,2,region_accuracy,0.38235294117647056
207,1,2,region_accuracy,0.38235294117647056
208,1,2,region_accuracy,0.38235294117647056
209,1,2,region_accuracy,0.38235294117647056
210,1,2,region_accuracy,0.38235294117647056
211,1,2,region_accuracy,0.38235294117647056
212,1,2,region_accuracy,0.38235294117647056
213,1,2,region_accuracy,0.38235294117647056
214,1,2,region_accuracy,0.38235294117647056
215,1,2,region_accuracy,0.38235294117647056
216,1,2,region_accuracy,0.38235294117647056
217,1,2,region_accuracy,0.38235294117647056
218,1,2,region_accuracy,0.38235294117647056
219,1,2,region_accuracy,0.38235294117647056
220,1,2,region_accuracy,0.38235294117647056
221,1,2,region_accuracy,0.38235294117647056
222,1,2,region_accuracy,0.38235294117647056
223,1,2,region_accuracy,0.38235294117647056
224,1,2,region_accuracy,0.38235294117647056
225,1,2,region_accuracy,0.38235294117647056
226,1,2,region_accuracy,0.38235294117647056
227,1,2,region_accuracy,0.38235294117647056
228,1,2,region_accuracy,0.38235294117647056
229,1,2,region_accuracy,0.38235294117647056
230,1,2,region_accuracy,0.38235294117647056
231,1,2,region_accuracy,0.38235294117647056
232,1,2,region_accuracy,0.38235294117647056
233,1,2,region_accuracy,0.38235294117647056
234,1,2,region_accuracy,0.38235294117647056
235,1,2,region_accuracy,0.38235294117647056
236,5,0,region_accuracy,0.2261904761904762
237,5,0,region_accuracy,0.2261904761904762
238,5,0,region_accuracy,0.2261904761904762
239,5,0,region_accuracy,0.2261904761904762
240,5,0,region_accuracy,0.2261904761904762
241,5,0,region_accuracy,0.2261904761904762
242,5,0,region_accuracy,0.2261904761904762
243,5,0,region_accuracy,0.2261904761904762
244,5,0,region_accuracy,0.2261904761904762
245,5,0,region_accuracy,0.2261904761904762
246,5,0,region_accuracy,0.2261904761904762
247,5,0,region_accuracy,0.2261904761904762
248,5,0,region_accuracy,0.2261904761904762
249,5,0,region_accuracy,0.2261904761904762
250,5,0,region_accuracy,0.2261904761904762
251,5,0,region_accuracy,0.2261904761904762
252,5,0,region_accuracy,0.2261904761904762
253,5,0,region_accuracy,0.2261904761904762
254,5,0,region_accuracy,0.2261904761904762
255,5,0,region_accuracy,0.2261904761904762
256,5,0,region_accuracy,0.2261904761904762
257,5,0,region_accuracy,0.2261904761904762
258,5,0,region_accuracy,0.2261904761904762
259,5,0,region_accuracy,0.2261904761904762
260,5,0,region_accuracy,0.2261904761904762
261,5,0,region_accuracy,0.2261904761904762
262,5,0,region_accuracy,0.2261904761904762
263,5,0,region_accuracy,0.2261904761904762
264,5,0,region_accuracy,0.2261904761904762
265,5,0,region_accuracy,0.2261904761904762
266,5,0,region_accuracy,0.2261904761904762
267,5,0,region_accuracy,0.2261904761904762
268,5,0,region_accuracy,0.2261904761904762
269,5,0,region_accuracy,0.2261904761904762
270,5,0,region_accuracy,0.2261904761904762
271,5,0,region_accuracy,0.2261904761904762
272,5,0,region_accuracy,0.2261904761904762
273,5,0,region_accuracy,0.2261904761904762
274,5,0,region_accuracy,0.2261904761904762
275,5,0,region_accuracy,0.2261904761904762
276,5,0,region_accuracy,0.2261904761904762
277,5,0,region_accuracy,0.2261904761904762
278,5,0,region_accuracy,0.2261904761904762
279,5,0,region_accuracy,0.2261904761904762
280,5,0,region_accuracy,0.2261904761904762
281,5,0,region_accuracy,0.2261904761904762
282,5,0,region_accuracy,0.2261904761904762
283,5,0,region_accuracy,0.2261904761904762
284,5,0,region_accuracy,0.2261904761904762
285,5,0,region_accuracy,0.2261904761904762
286,5,0,region_accuracy,0.2261904761904762
287,5,0,region_accuracy,0.2261904761904762
288,5,0,region_accuracy,0.2261904761904762
289,5,0,region_accuracy,0.2261904761904762
290,5,0,region_accuracy,0.2261904761904762
291,5,0,region_accuracy,0.2261904761904762
292,5,0,region_accuracy,0.2261904761904762
293,5,0,region_accuracy,0.2261904761904762
294,5,0,region_accuracy,0.2261904761904762
295,5,0,region_accuracy,0.2261904761904762
296,5,0,region_accuracy,0.2261904761904762
297,5,0,region_accuracy,0.2261904761904762
298,5,0,region_accuracy,0.2261904761904762
299,5,0,region_accuracy,0.2261904761904762
300,5,0,region_accuracy,0.2261904761904762
301,5,0,region_accuracy,0.2261904761904762
302,5,0,region_accuracy,0.2261904761904762
303,5,0,region_accuracy,0.2261904761904762
304,5,0,region_accuracy,0.2261904761904762
305,5,0,region_accuracy,0.2261904761904762
306,5,0,region_accuracy,0.2261904761904762
307,5,0,region_accuracy,0.2261904761904762
308,5,0,region_accuracy,0.2261904761904762
309,5,0,region_accuracy,0.2261904761904762
310,5,0,region_accuracy,0.2261904761904762
311,5,0,region_accuracy,0.2261904761904762
312,5,0,region_accuracy,0.2261904761904762
313,5,0,region_accuracy,0.2261904761904762
314,5,0,region_accuracy,0.2261904761904762
315,5,0,region_accuracy,0.2261904761904762
316,5,0,region_accuracy,0.2261904761904762
317,5,0,region_accuracy,0.2261904761904762
318,5,0,region_accuracy,0.2261904761904762
319,5,0,region_accuracy,0.2261904761904762
320,5,1,region_accuracy,0.17582417582417584
321,5,1,region_accuracy,0.17582417582417584
322,5,1,region_accuracy,0.17582417582417584
323,5,1,region_accuracy,0.17582417582417584
324,5,1,region_accuracy,0.17582417582417584
325,5,1,region_accuracy,0.17582417582417584
326,5,1,region_accuracy,0.17582417582417584
327,5,1,region_accuracy,0.17582417582417584
328,5,1,region_accuracy,0.17582417582417584
329,5,1,region_accuracy,0.17582417582417584
330,5,1,region_accuracy,0.17582417582417584
331,5,1,region_accuracy,0.17582417582417584
332,5,1,region_accuracy,0.17582417582417584
333,5,1,region_accuracy,0.17582417582417584
334,5,1,region_accuracy,0.17582417582417584
335,5,1,region_accuracy,0.17582417582417584
336,5,1,region_accuracy,0.17582417582417584
337,5,1,region_accuracy,0.17582417582417584
338,5,1,region_accuracy,0.17582417582417584
339,5,1,region_accuracy,0.17582417582417584
340,5,1,region_accuracy,0.17582417582417584
341,5,1,region_accuracy,0.17582417582417584
342,5,1,region_accuracy,0.17582417582417584
343,5,1,region_accuracy,0.17582417582417584
344,5,1,region_accuracy,0.17582417582417584
345,5,1,region_accuracy,0.17582417582417584
346,5,1,region_accuracy,0.17582417582417584
347,5,1,region_accuracy,0.17582417582417584
348,5,1,region_accuracy,0.17582417582417584
349,5,1,region_accuracy,0.17582417582417584
350,5,1,region_accuracy,0.17582417582417584
351,5,1,region_accuracy,0.17582417582417584
352,5,1,region_accuracy,0.17582417582417584
353,5,1,region_accuracy,0.17582417582417584
354,5,1,region_accuracy,0.17582417582417584
355,5,1,region_accuracy,0.17582417582417584
356,5,1,region_accuracy,0.17582417582417584
357,5,1,region_accuracy,0.17582417582417584
358,5,1,region_accuracy,0.17582417582417584
359,5,1,region_accuracy,0.17582417582417584
360,5,1,region_accuracy,0.17582417582417584
361,5,1,region_accuracy,0.17582417582417584
362,5,1,region_accuracy,0.17582417582417584
363,5,1,region_accuracy,0.17582417582417584
364,5,1,region_accuracy,0.17582417582417584
365,5,1,region_accuracy,0.17582417582417584
366,5,1,region_accuracy,0.17582417582417584
367,5,1,region_accuracy,0.17582417582417584
368,5,1,region_accuracy,0.17582417582417584
369,5,1,region_accuracy,0.17582417582417584
370,5,1,region_accuracy,0.17582417582417584
371,5,1,region_accuracy,0.17582417582417584
372,5,1,region_accuracy,0.17582417582417584
373,5,1,region_accuracy,0.17582417582417584
374,5,1,region_accuracy,0.17582417582417584
375,5,1,region_accuracy,0.17582417582417584
376,5,1,region_accuracy,0.17582417582417584
377,5,1,region_accuracy,0.17582417582417584
378,5,1,region_accuracy,0.17582417582417584
379,5,1,region_accuracy,0.17582417582417584
380,5,1,region_accuracy,0.17582417582417584
381,5,1,region_accuracy,0.17582417582417584
382,5,1,region_accuracy,0.17582417582417584
383,5,1,region_accuracy,0.17582417582417584
384,5,1,region_accuracy,0.17582417582417584
385,5,1,region_accuracy,0.17582417582417584
386,5,1,region_accuracy,0.17582417582417584
387,5,1,region_accuracy,0.17582417582417584
388,5,1,region_accuracy,0.17582417582417584
389,5,1,region_accuracy,0.17582417582417584
390,5,1,region_accuracy,0.17582417582417584
391,5,1,region_accuracy,0.17582417582417584
392,5,1,region_accuracy,0.17582417582417584
393,5,1,region_accuracy,0.17582417582417584
394,5,1,region_accuracy,0.17582417582417584
395,5,1,region_accuracy,0.17582417582417584
396,5,1,region_accuracy,0.17582417582417584
397,5,1,region_accuracy,0.17582417582417584
398,5,1,region_accuracy,0.17582417582417584
399,5,1,region_accuracy,0.17582417582417584
400,5,1,region_accuracy,0.17582417582417584
401,5,1,region_accuracy,0.17582417582417584
402,5,1,region_accuracy,0.17582417582417584
403,5,1,region_accuracy,0.17582417582417584
404,5,1,region_accuracy,0.17582417582417584
405,5,1,region_accuracy,0.17582417582417584
406,5,1,region_accuracy,0.17582417582417584
407,5,1,region_accuracy,0.17582417582417584
408,5,1,region_accuracy,0.17582417582417584
409,5,1,region_accuracy,0.17582417582417584
410,5,1,region_accuracy,0.17582417582417584
411,5,2,region_accuracy,0.31746031746031744
412,5,2,region_accuracy,0.31746031746031744
413,5,2,region_accuracy,0.31746031746031744
414,5,2,region_accuracy,0.31746031746031744
415,5,2,region_accuracy,0.31746031746031744
416,5,2,region_accuracy,0.31746031746031744
417,5,2,region_accuracy,0.31746031746031744
418,5,2,region_accuracy,0.31746031746031744
419,5,2,region_accuracy,0.31746031746031744
420,5,2,region_accuracy,0.31746031746031744
421,5,2,region_accuracy,0.31746031746031744
422,5,2,region_accuracy,0.31746031746031744
423,5,2,region_accuracy,0.31746031746031744
424,5,2,region_accuracy,0.31746031746031744
425,5,2,region_accuracy,0.31746031746031744
426,5,2,region_accuracy,0.31746031746031744
427,5,2,region_accuracy,0.31746031746031744
428,5,2,region_accuracy,0.31746031746031744
429,5,2,region_accuracy,0.31746031746031744
430,5,2,region_accuracy,0.31746031746031744
431,5,2,region_accuracy,0.31746031746031744
432,5,2,region_accuracy,0.31746031746031744
433,5,2,region_accuracy,0.31746031746031744
434,5,2,region_accuracy,0.31746031746031744
435,5,2,region_accuracy,0.31746031746031744
436,5,2,region_accuracy,0.31746031746031744
437,5,2,region_accuracy,0.31746031746031744
438,5,2,region_accuracy,0.31746031746031744
439,5,2,region_accuracy,0.31746031746031744
440,5,2,region_accuracy,0.31746031746031744
441,5,2,region_accuracy,0.31746031746031744
442,5,2,region_accuracy,0.31746031746031744
443,5,2,region_accuracy,0.31746031746031744
444,5,2,region_accuracy,0.31746031746031744
445,5,2,region_accuracy,0.31746031746031744
446,5,2,region_accuracy,0.31746031746031744
447,5,2,region_accuracy,0.31746031746031744
448,5,2,region_accuracy,0.31746031746031744
449,5,2,region_accuracy,0.31746031746031744
450,5,2,region_accuracy,0.31746031746031744
451,5,2,region_accuracy,0.31746031746031744
452,5,2,region_accuracy,0.31746031746031744
453,5,2,region_accuracy,0.31746031746031744
454,5,2,region_accuracy,0.31746031746031744
455,5,2,region_accuracy,0.31746031746031744
456,5,2,region_accuracy,0.31746031746031744
457,5,2,region_accuracy,0.31746031746031744
458,5,2,region_accuracy,0.31746031746031744
459,5,2,region_accuracy,0.31746031746031744
460,5,2,region_accuracy,0.31746031746031744
461,5,2,region_accuracy,0.31746031746031744
462,5,2,region_accuracy,0.31746031746031744
463,5,2,region_accuracy,0.31746031746031744
464,5,2,region_accuracy,0.31746031746031744
465,5,2,region_accuracy,0.31746031746031744
466,5,2,region_accuracy,0.31746031746031744
467,5,2,region_accuracy,0.31746031746031744
468,5,2,region_accuracy,0.31746031746031744
469,5,2,region_accuracy,0.31746031746031744
470,5,2,region_accuracy,0.31746031746031744
471,5,2,region_accuracy,0.31746031746031744
472,5,2,region_accuracy,0.31746031746031744
473,5,2,region_accuracy,0.31746031746031744
474,1,0,point_accuracy,91.19347564382005
475,1,0,point_accuracy,8.5
476,1,0,point_accuracy,56.127087934436794
477,1,0,point_accuracy,22.005681084665387
478,1,0,point_accuracy,6.726812023536855
479,1,0,point_accuracy,43.829214001622255
480,1,0,point_accuracy,31.196954979612993
481,1,0,point_accuracy,23.90083680543424
482,1,0,point_accuracy,4.924428900898052
483,1,0,point_accuracy,73.66478127300725
484,1,0,point_accuracy,17.95132307101624
485,1,0,point_accuracy,0.0
486,1,0,point_accuracy,39.87793876318083
487,1,0,point_accuracy,41.677331968349414
488,1,0,point_accuracy,24.82438317461282
489,1,0,point_accuracy,27.504545078950134
490,1,0,point_accuracy,92.90452088031023
491,1,0,point_accuracy,48.28301978956991
492,1,0,point_accuracy,51.86520991955976
493,1,0,point_accuracy,20.180436070610565
494,1,0,point_accuracy,21.360009363293827
495,1,0,point_accuracy,0.0
496,1,0,point_accuracy,62.24146527838174
497,1,0,point_accuracy,15.231546211727817
498,1,0,point_accuracy,21.86892772862904
499,1,0,point_accuracy,32.44225639501667
500,1,0,point_accuracy,17.613914953808536
501,1,0,point_accuracy,0.0
502,1,0,point_accuracy,43.289721643826724
503,1,0,point_accuracy,22.561028345356956
504,1,0,point_accuracy,26.73013280924732
505,1,0,point_accuracy,29.832867780352597
506,1,0,point_accuracy,39.131189606246316
507,1,0,point_accuracy,5.522680508593631
508,1,0,point_accuracy,0.0
509,1,0,point_accuracy,15.572411502397436
510,1,0,point_accuracy,4.924428900898052
511,1,0,point_accuracy,45.0
512,1,0,point_accuracy,31.196954979612993
513,1,0,point_accuracy,16.0
514,1,0,point_accuracy,73.66478127300725
515,1,0,point_accuracy,51.86520991955976
516,1,0,point_accuracy,29.832867780352597
517,1,0,point_accuracy,28.178005607210743
518,1,0,point_accuracy,51.657526073167695
519,1,0,point_accuracy,43.900455578501685
520,1,0,point_accuracy,0.0
521,1,0,point_accuracy,11.661903789690601
522,1,0,point_accuracy,4.031128874149275
523,1,0,point_accuracy,13.583077707206124
524,1,0,point_accuracy,9.394147114027968
525,1,0,point_accuracy,99.74592723515082
526,1,0,point_accuracy,16.62077013859466
527,1,0,point_accuracy,12.971121771072847
528,1,0,point_accuracy,26.086394921491163
529,1,0,point_accuracy,76.3053078101386
530,1,0,point_accuracy,0.0
531,1,0,point_accuracy,29.832867780352597
532,1,0,point_accuracy,32.973474187595095
533,1,0,point_accuracy,3.0
534,1,0,point_accuracy,37.1012129181783
535,1,0,point_accuracy,9.394147114027968
536,1,0,point_accuracy,57.62811813689564
537,1,0,point_accuracy,0.0
538,1,0,point_accuracy,0.0
539,1,0,point_accuracy,0.0
540,1,0,point_accuracy,3.0
541,1,0,point_accuracy,44.01136216933077
542,1,0,point_accuracy,10.04987562112089
543,1,0,point_accuracy,4.031128874149275
544,1,0,point_accuracy,51.86520991955976
545,1,0,point_accuracy,6.5
546,1,0,point_accuracy,36.0
547,1,0,point_accuracy,6.726812023536855
548,1,0,point_accuracy,25.238858928247925
549,1,0,point_accuracy,6.519202405202649
550,1,1,point_accuracy,14.317821063276353
551,1,1,point_accuracy,18.0
552,1,1,point_accuracy,43.407948580876294
553,1,1,point_accuracy,19.313207915827967
554,1,1,point_accuracy,51.86520991955976
555,1,1,point_accuracy,0.0
556,1,1,point_accuracy,5.0
557,1,1,point_accuracy,7.0
558,1,1,point_accuracy,0.0
559,1,1,point_accuracy,30.602287496198713
560,1,1,point_accuracy,15.572411502397436
561,1,1,point_accuracy,45.0
562,1,1,point_accuracy,0.0
563,1,1,point_accuracy,9.656603957913983
564,1,1,point_accuracy,18.200274723201296
565,1,1,point_accuracy,79.66335418497015
566,1,1,point_accuracy,23.90083680543424
567,1,1,point_accuracy,21.914607000811127
568,1,1,point_accuracy,39.11521443121589
569,1,1,point_accuracy,17.755280904564703
570,1,1,point_accuracy,44.52527372178637
571,1,1,point_accuracy,54.94770240874499
572,1,1,point_accuracy,7.0
573,1,1,point_accuracy,42.720018726587654
574,1,1,point_accuracy,45.0
575,1,1,point_accuracy,54.94770240874499
576,1,1,point_accuracy,48.541219597369
577,1,1,point_accuracy,7.0
578,1,1,point_accuracy,14.534441853748634
579,1,1,point_accuracy,5.0
580,1,1,point_accuracy,29.832867780352597
581,1,1,point_accuracy,81.41252974819048
582,1,1,point_accuracy,8.381527307120106
583,1,1,point_accuracy,53.50233639758174
584,1,1,point_accuracy,25.51960031034969
585,1,1,point_accuracy,14.317821063276353
586,1,1,point_accuracy,67.8122407829147
587,1,1,point_accuracy,47.36296021154083
588,1,1,point_accuracy,0.0
589,1,1,point_accuracy,5.656854249492381
590,1,1,point_accuracy,29.832867780352597
591,1,1,point_accuracy,20.940391591371924
592,1,1,point_accuracy,12.0
593,1,1,point_accuracy,34.73110997362451
594,1,1,point_accuracy,15.231546211727817
595,1,1,point_accuracy,23.90083680543424
596,1,1,point_accuracy,9.013878188659973
597,1,1,point_accuracy,36.0
598,1,1,point_accuracy,60.508263898413084
599,1,1,point_accuracy,41.270449476592816
600,1,1,point_accuracy,0.0
601,1,1,point_accuracy,11.313708498984761
602,1,1,point_accuracy,33.97793401606401
603,1,1,point_accuracy,29.71952220342716
604,1,1,point_accuracy,7.0710678118654755
605,1,1,point_accuracy,15.074813431681335
606,1,1,point_accuracy,11.180339887498949
607,1,1,point_accuracy,51.86520991955976
608,1,1,point_accuracy,46.52418725781247
609,1,1,point_accuracy,54.94770240874499
610,1,1,point_accuracy,50.0
611,1,1,point_accuracy,10.977249200050075
612,1,1,point_accuracy,6.800735254367722
613,1,1,point_accuracy,34.38386249390839
614,1,1,point_accuracy,0.0
615,1,1,point_accuracy,17.95132307101624
616,1,1,point_accuracy,36.0
617,1,1,point_accuracy,23.0
618,1,1,point_accuracy,15.572411502397436
619,1,1,point_accuracy,43.829214001622255
620,1,1,point_accuracy,11.313708498984761
621,1,1,point_accuracy,36.0
622,1,1,point_accuracy,0.0
623,1,1,point_accuracy,35.70014005574768
624,1,1,point_accuracy,16.347782724271816
625,1,1,point_accuracy,23.0
626,1,1,point_accuracy,91.56008955871549
627,1,1,point_accuracy,80.049984384758
628,1,1,point_accuracy,43.900455578501685
629,1,1,point_accuracy,23.42007685726074
630,1,1,point_accuracy,31.196954979612993
631,1,1,point_accuracy,36.0
632,1,1,point_accuracy,51.86520991955976
633,1,1,point_accuracy,9.013878188659973
634,1,1,point_accuracy,0.0
635,1,1,point_accuracy,36.0
636,1,1,point_accuracy,58.67282164682384
637,1,1,point_accuracy,25.5
638,1,1,point_accuracy,37.589892258425
639,1,1,point_accuracy,28.50438562747845
640,1,1,point_accuracy,11.280514172678478
641,1,1,point_accuracy,50.0
642,1,2,point_accuracy,35.6931365951495
643,1,2,point_accuracy,38.27531841800928
644,1,2,point_accuracy,27.730849247724095
645,1,2,point_accuracy,12.206555615733702
646,1,2,point_accuracy,29.068883707497267
647,1,2,point_accuracy,13.45362404707371
648,1,2,point_accuracy,36.0
649,1,2,point_accuracy,73.81734213584231
650,1,2,point_accuracy,12.206555615733702
651,1,2,point_accuracy,10.0
652,1,2,point_accuracy,50.0
653,1,2,point_accuracy,36.6742416417845
654,1,2,point_accuracy,35.6931365951495
655,1,2,point_accuracy,17.46424919657298
656,1,2,point_accuracy,67.23094525588644
657,1,2,point_accuracy,96.93296652842108
658,1,2,point_accuracy,29.410882339705484
659,1,2,point_accuracy,0.0
660,1,2,point_accuracy,0.0
661,1,2,point_accuracy,50.0
662,1,2,point_accuracy,65.11528238439882
663,1,2,point_accuracy,36.6742416417845
664,1,2,point_accuracy,17.46424919657298
665,1,2,point_accuracy,13.45362404707371
666,1,2,point_accuracy,41.593268686170845
667,1,2,point_accuracy,14.560219778561036
668,1,2,point_accuracy,41.593268686170845
669,1,2,point_accuracy,12.206555615733702
670,1,2,point_accuracy,0.0
671,1,2,point_accuracy,0.0
672,1,2,point_accuracy,0.0
673,1,2,point_accuracy,17.46424919657298
674,1,2,point_accuracy,65.11528238439882
675,1,2,point_accuracy,36.0
676,1,2,point_accuracy,0.0
677,1,2,point_accuracy,48.76474136094644
678,1,2,point_accuracy,0.0
679,1,2,point_accuracy,38.27531841800928
680,1,2,point_accuracy,41.593268686170845
681,1,2,point_accuracy,50.0
682,1,2,point_accuracy,13.0
683,1,2,point_accuracy,0.0
684,1,2,point_accuracy,50.0
685,1,2,point_accuracy,12.206555615733702
686,1,2,point_accuracy,60.530983801686226
687,1,2,point_accuracy,0.0
688,1,2,point_accuracy,0.0
689,1,2,point_accuracy,36.235341863986875
690,1,2,point_accuracy,37.48332962798263
691,1,2,point_accuracy,10.0
692,1,2,point_accuracy,13.0
693,1,2,point_accuracy,58.309518948453004
694,1,2,point_accuracy,36.6742416417845
695,1,2,point_accuracy,58.309518948453004
696,1,2,point_accuracy,10.0
697,1,2,point_accuracy,27.730849247724095
698,1,2,point_accuracy,67.23094525588644
699,1,2,point_accuracy,0.0
700,1,2,point_accuracy,35.6931365951495
701,1,2,point_accuracy,13.45362404707371
702,1,2,point_accuracy,27.730849247724095
703,1,2,point_accuracy,0.0
704,1,2,point_accuracy,60.40695324215582
705,1,2,point_accuracy,35.6931365951495
706,1,2,point_accuracy,29.410882339705484
707,1,2,point_accuracy,38.27531841800928
708,1,2,point_accuracy,0.0
709,1,2,point_accuracy,65.11528238439882
710,5,0,point_accuracy,11.313708498984761
711,5,0,point_accuracy,25.5049014897137
712,5,0,point_accuracy,54.94770240874499
713,5,0,point_accuracy,92.90452088031023
714,5,0,point_accuracy,57.62811813689564
715,5,0,point_accuracy,0.0
716,5,0,point_accuracy,40.0
717,5,0,point_accuracy,18.9010581714358
718,5,0,point_accuracy,76.3053078101386
719,5,0,point_accuracy,22.20923231451281
720,5,0,point_accuracy,23.345235059857504
721,5,0,point_accuracy,2.5
722,5,0,point_accuracy,38.16084380618437
723,5,0,point_accuracy,28.853076092507017
724,5,0,point_accuracy,4.47213595499958
725,5,0,point_accuracy,35.106979363083916
726,5,0,point_accuracy,92.90452088031023
727,5,0,point_accuracy,0.0
728,5,0,point_accuracy,29.832867780352597
729,5,0,point_accuracy,10.965856099730654
730,5,0,point_accuracy,85.58621384311844
731,5,0,point_accuracy,4.924428900898052
732,5,0,point_accuracy,36.47259244967377
733,5,0,point_accuracy,9.340770846134703
734,5,0,point_accuracy,4.272001872658765
735,5,0,point_accuracy,134.78223176665387
736,5,0,point_accuracy,35.106979363083916
737,5,0,point_accuracy,10.965856099730654
738,5,0,point_accuracy,41.76421913552317
739,5,0,point_accuracy,22.090722034374522
740,5,0,point_accuracy,40.0
741,5,0,point_accuracy,31.50396800404673
742,5,0,point_accuracy,25.5049014897137
743,5,0,point_accuracy,9.300537618869138
744,5,0,point_accuracy,23.42007685726074
745,5,0,point_accuracy,0.0
746,5,0,point_accuracy,4.47213595499958
747,5,0,point_accuracy,26.443335644354704
748,5,0,point_accuracy,37.589892258425
749,5,0,point_accuracy,0.0
750,5,0,point_accuracy,22.610838109190027
751,5,0,point_accuracy,34.38386249390839
752,5,0,point_accuracy,37.1012129181783
753,5,0,point_accuracy,51.86520991955976
754,5,0,point_accuracy,16.0
755,5,0,point_accuracy,73.66478127300725
756,5,0,point_accuracy,29.832867780352597
757,5,0,point_accuracy,13.5
758,5,0,point_accuracy,4.924428900898052
759,5,0,point_accuracy,19.13765920900464
760,5,0,point_accuracy,37.589892258425
761,5,0,point_accuracy,28.853076092507017
762,5,0,point_accuracy,9.604686356149273
763,5,0,point_accuracy,89.60050223073529
764,5,0,point_accuracy,0.0
765,5,0,point_accuracy,74.28492444635049
766,5,0,point_accuracy,2.5
767,5,0,point_accuracy,18.172781845386247
768,5,0,point_accuracy,4.272001872658765
769,5,0,point_accuracy,12.509996003196804
770,5,0,point_accuracy,0.0
771,5,0,point_accuracy,29.832867780352597
772,5,0,point_accuracy,5.0
773,5,0,point_accuracy,0.0
774,5,0,point_accuracy,51.86520991955976
775,5,0,point_accuracy,12.175795661885921
776,5,0,point_accuracy,9.924716620639604
777,5,0,point_accuracy,4.272001872658765
778,5,0,point_accuracy,23.90083680543424
779,5,0,point_accuracy,85.57160744078611
780,5,0,point_accuracy,29.832867780352597
781,5,0,point_accuracy,0.0
782,5,0,point_accuracy,41.59627387158614
783,5,0,point_accuracy,19.1049731745428
784,5,0,point_accuracy,13.5
785,5,0,point_accuracy,22.02271554554524
786,5,0,point_accuracy,50.112373721467236
787,5,0,point_accuracy,89.60050223073529
788,5,0,point_accuracy,29.832867780352597
789,5,0,point_accuracy,18.9010581714358
790,5,0,point_accuracy,10.816653826391969
791,5,0,point_accuracy,36.0
792,5,0,point_accuracy,0.0
793,5,0,point_accuracy,44.52527372178637
794,5,1,point_accuracy,48.56439024635232
795,5,1,point_accuracy,29.88728826775691
796,5,1,point_accuracy,43.407948580876294
797,5,1,point_accuracy,8.381527307120106
798,5,1,point_accuracy,36.5
799,5,1,point_accuracy,41.76421913552317
800,5,1,point_accuracy,14.0089257261219
801,5,1,point_accuracy,0.0
802,5,1,point_accuracy,31.196954979612993
803,5,1,point_accuracy,9.617692030835672
804,5,1,point_accuracy,18.200274723201296
805,5,1,point_accuracy,29.71952220342716
806,5,1,point_accuracy,0.0
807,5,1,point_accuracy,9.656603957913983
808,5,1,point_accuracy,18.200274723201296
809,5,1,point_accuracy,23.0
810,5,1,point_accuracy,1.8027756377319946
811,5,1,point_accuracy,19.313207915827967
812,5,1,point_accuracy,11.313708498984761
813,5,1,point_accuracy,44.52527372178637
814,5,1,point_accuracy,44.52527372178637
815,5,1,point_accuracy,7.0
816,5,1,point_accuracy,31.196954979612993
817,5,1,point_accuracy,29.832867780352597
818,5,1,point_accuracy,28.853076092507017
819,5,1,point_accuracy,23.90083680543424
820,5,1,point_accuracy,74.18389313051722
821,5,1,point_accuracy,56.28943062422998
822,5,1,point_accuracy,10.816653826391969
823,5,1,point_accuracy,50.0
824,5,1,point_accuracy,32.50384592629001
825,5,1,point_accuracy,18.200274723201296
826,5,1,point_accuracy,9.924716620639604
827,5,1,point_accuracy,90.17344398435716
828,5,1,point_accuracy,47.077064479425644
829,5,1,point_accuracy,0.0
830,5,1,point_accuracy,23.42007685726074
831,5,1,point_accuracy,7.0
832,5,1,point_accuracy,4.716990566028302
833,5,1,point_accuracy,5.656854249492381
834,5,1,point_accuracy,36.0
835,5,1,point_accuracy,31.945265689926575
836,5,1,point_accuracy,68.06247130394253
837,5,1,point_accuracy,44.52527372178637
838,5,1,point_accuracy,37.1012129181783
839,5,1,point_accuracy,23.42007685726074
840,5,1,point_accuracy,14.705441169852742
841,5,1,point_accuracy,51.86520991955976
842,5,1,point_accuracy,91.56008955871549
843,5,1,point_accuracy,28.570089254323307
844,5,1,point_accuracy,5.656854249492381
845,5,1,point_accuracy,10.735455276791944
846,5,1,point_accuracy,53.30337700371338
847,5,1,point_accuracy,29.71952220342716
848,5,1,point_accuracy,10.04987562112089
849,5,1,point_accuracy,46.11398920067532
850,5,1,point_accuracy,74.28492444635049
851,5,1,point_accuracy,42.24038352098617
852,5,1,point_accuracy,36.5
853,5,1,point_accuracy,69.42081820318744
854,5,1,point_accuracy,0.0
855,5,1,point_accuracy,48.56439024635232
856,5,1,point_accuracy,68.06247130394253
857,5,1,point_accuracy,35.106979363083916
858,5,1,point_accuracy,17.95132307101624
859,5,1,point_accuracy,0.0
860,5,1,point_accuracy,29.71952220342716
861,5,1,point_accuracy,9.604686356149273
862,5,1,point_accuracy,106.92286939658887
863,5,1,point_accuracy,35.62653505464712
864,5,1,point_accuracy,36.0
865,5,1,point_accuracy,0.0
866,5,1,point_accuracy,81.41252974819048
867,5,1,point_accuracy,48.74679476642541
868,5,1,point_accuracy,29.71952220342716
869,5,1,point_accuracy,68.17074152449862
870,5,1,point_accuracy,15.572411502397436
871,5,1,point_accuracy,40.607881008493905
872,5,1,point_accuracy,37.1012129181783
873,5,1,point_accuracy,9.656603957913983
874,5,1,point_accuracy,0.0
875,5,1,point_accuracy,29.832867780352597
876,5,1,point_accuracy,5.0
877,5,1,point_accuracy,32.44225639501667
878,5,1,point_accuracy,57.62811813689564
879,5,1,point_accuracy,43.289721643826724
880,5,1,point_accuracy,28.853076092507017
881,5,1,point_accuracy,9.604686356149273
882,5,1,point_accuracy,6.264982043070834
883,5,1,point_accuracy,20.524375751773793
884,5,1,point_accuracy,36.5
885,5,2,point_accuracy,16.55294535724685
886,5,2,point_accuracy,96.93296652842108
887,5,2,point_accuracy,17.88854381999832
888,5,2,point_accuracy,18.027756377319946
889,5,2,point_accuracy,90.52071586106685
890,5,2,point_accuracy,14.422205101855956
891,5,2,point_accuracy,13.45362404707371
892,5,2,point_accuracy,35.6931365951495
893,5,2,point_accuracy,120.90492132250036
894,5,2,point_accuracy,18.027756377319946
895,5,2,point_accuracy,10.0
896,5,2,point_accuracy,45.5411901469428
897,5,2,point_accuracy,0.0
898,5,2,point_accuracy,14.560219778561036
899,5,2,point_accuracy,17.46424919657298
900,5,2,point_accuracy,67.23094525588644
901,5,2,point_accuracy,139.17614738165446
902,5,2,point_accuracy,10.0
903,5,2,point_accuracy,37.0
904,5,2,point_accuracy,45.5411901469428
905,5,2,point_accuracy,14.142135623730951
906,5,2,point_accuracy,111.36426715962351
907,5,2,point_accuracy,151.63442880823604
908,5,2,point_accuracy,17.88854381999832
909,5,2,point_accuracy,14.035668847618199
910,5,2,point_accuracy,5.656854249492381
911,5,2,point_accuracy,54.91812087098393
912,5,2,point_accuracy,33.54101966249684
913,5,2,point_accuracy,37.0
914,5,2,point_accuracy,36.0
915,5,2,point_accuracy,23.430749027719962
916,5,2,point_accuracy,63.97655820689325
917,5,2,point_accuracy,0.0
918,5,2,point_accuracy,51.62363799656123
919,5,2,point_accuracy,10.0
920,5,2,point_accuracy,96.93296652842108
921,5,2,point_accuracy,36.069377593742864
922,5,2,point_accuracy,110.11357772772621
923,5,2,point_accuracy,41.0
924,5,2,point_accuracy,36.235341863986875
925,5,2,point_accuracy,31.064449134018133
926,5,2,point_accuracy,28.160255680657446
927,5,2,point_accuracy,45.5411901469428
928,5,2,point_accuracy,113.21660655575224
929,5,2,point_accuracy,117.90250209389112
930,5,2,point_accuracy,103.0
931,5,2,point_accuracy,44.10215414239989
932,5,2,point_accuracy,14.422205101855956
933,5,2,point_accuracy,10.0
934,5,2,point_accuracy,22.847319317591726
935,5,2,point_accuracy,90.52071586106685
936,5,2,point_accuracy,90.52071586106685
937,5,2,point_accuracy,0.0
938,5,2,point_accuracy,14.866068747318506
939,5,2,point_accuracy,17.88854381999832
940,5,2,point_accuracy,0.0
941,5,2,point_accuracy,14.866068747318506
942,5,2,point_accuracy,37.0
943,5,2,point_accuracy,44.14748010928823
944,5,2,point_accuracy,53.0
945,5,2,point_accuracy,29.410882339705484
946,5,2,point_accuracy,10.770329614269007
947,5,2,point_accuracy,0.0

